Interactive Fiction Game Playing as Multi-Paragraph Reading Comprehension with Reinforcement Learning

Interactive Fiction (IF) games with real human-written natural language texts provide a new natural evaluation for language understanding techniques. In contrast to previous text games with mostly synthetic texts, IF games pose language understanding challenges on the human-written textual descriptions of diverse and sophisticated game worlds and language generation challenges on the action command generation from less restricted combinatorial space. We take a novel perspective of IF game solving and re-formulate it as Multi-Passage Reading Comprehension (MPRC) tasks. Our approaches utilize the context-query attention mechanisms and the structured prediction in MPRC to efficiently generate and evaluate action outputs and apply an object-centric historical observation retrieval strategy to mitigate the partial observability of the textual observations. Extensive experiments on the recent IF benchmark (Jericho) demonstrate clear advantages of our approaches achieving high winning rates and low data requirements compared to all previous approaches. Our source code is available at: https://github.com/XiaoxiaoGuo/rcdqn.

==> Text Games (camera-ready)/detective.txt <==
[step 0] Obs: 
[Type "help" for more information about this version]  Detective By Matt Barringer. Ported by Stuart Moore. Stuart_Moore@my deja.com Release 1 / Serial number 000715 / Inform v6.21 Library 6/10 SD  $\langle\langle$ Chief's office $\rangle\rangle$ You are standing in the Chief's office. He is telling you "The Mayor was murdered yeaterday night at 12:03 am. I want you to solve it before we get any bad publicity or the FBI has to come in. "Yessir!" You reply. He hands you a sheet of paper. Once you have read it, go north or west.  You can see a piece of white paper here.  [Your score has just gone up by ten points.]

[step 1] Act: blow paper

[step 1] Reward:10, Cumulative Rewards:10

[step 2] Obs: 
(first taking the piece of white paper)  [Your score has just gone up by ten points.] You can't usefully blow that.

[step 2] Act: enter west

[step 2] Reward:0, Cumulative Rewards:10

[step 3] Obs: 
$\langle\langle$ Closet $\rangle\rangle$ You are in a closet. There is a gun on the floor. Better get it. To exit, go east.  You can see a small black pistol here.

[step 3] Act: blow black

[step 3] Reward:10, Cumulative Rewards:20

[step 4] Obs: 
(first taking the small black pistol)  [Your score has just gone up by ten points.] You can't usefully blow that.


[step 4] Act: east


[step 4] Reward:0, Cumulative Rewards:20

[step 5] Obs: 
$\langle\langle$ Chief's office $\rangle\rangle$ You are standing in the Chief's office. He is telling you "The Mayor was murdered yeaterday night at 12:03 am. I want you to solve it before we get any bad publicity or the FBI has to come in. "Yessir!" You reply. He hands you a sheet of paper. Once you have read it, go north or west.


[step 5] Act: north


[step 5] Reward:0, Cumulative Rewards:20

[step 6] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are outside in the cold. To the east is a dead end. To the west is the rest of the street. Papers are blowing around. It's amazingly cold for this time of year.


[step 6] Act: enter west


[step 6] Reward:10, Cumulative Rewards:30

[step 7] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are still on the streets. To the north is a restraunt where the mayor ate often. To the east is the Mayor's home.  [Your score has just gone up by ten points.]


[step 7] Act: east


[step 7] Reward:10, Cumulative Rewards:40

[step 8] Obs: 
$\langle\langle$ Mayor's house $\rangle\rangle$ You are in the house, at the scene of the crime. You enter and flash your badge before a cop. He admits you. To the north is the upstairs. To the east is the living room and to the west is the dining room.  [Your score has just gone up by ten points.]


[step 8] Act: enter north


[step 8] Reward:10, Cumulative Rewards:50

[step 9] Obs: 
$\langle\langle$ Upstairs hallway $\rangle\rangle$ You are in the hallway of the large house of the mayor. It is an amazingly large house. You can go north, south, east or west.  [Your score has just gone up by ten points.]


[step 9] Act: north


[step 9] Reward:0, Cumulative Rewards:50

[step 10] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are at the end of the hallway. To the north is a room, while to the west is the rest of the hallway.


[step 10] Act: enter west


[step 10] Reward:0, Cumulative Rewards:50

[step 11] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are in the hallway. To the north is more hallway, and to the east is a door marked "Guests".


[step 11] Act: enter north


[step 11] Reward:0, Cumulative Rewards:50

[step 12] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are STILL in the hallway. There is EVEN MORE hallway to the north, and a room to the west and a room to the east of you.


[step 12] Act: enter north


[step 12] Reward:0, Cumulative Rewards:50

[step 13] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are still in the hallway. You can go north to where there is a police officer who will let you outside, or you can go east or west.


[step 13] Act: north


[step 13] Reward:10, Cumulative Rewards:60

[step 14] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You pass the guard. He nods at you. You are now outside standing on the street. You can go north and east, your choice. To the north is more of the street, and to the east is a video store.  [Your score has just gone up by ten points.]


[step 14] Act: east


[step 14] Reward:0, Cumulative Rewards:60

[step 15] Obs: 
$\langle\langle$ Video Store $\rangle\rangle$ You are in a video store called Brickbuster Video. There are about 3,000 videos here. You can go north, or east.


[step 15] Act: drop paper


[step 15] Reward:0, Cumulative Rewards:60

[step 16] Obs: 
Dropped.


[step 16] Act: east


[step 16] Reward:10, Cumulative Rewards:70

[step 17] Obs: 
$\langle\langle$ Video Store $\rangle\rangle$ You are still in the video store. You can go north, or east.  [Your score has just gone up by ten points.]


[step 17] Act: east


[step 17] Reward:0, Cumulative Rewards:70

[step 18] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are outside. You can go north, south, east or west.


[step 18] Act: enter south


[step 18] Reward:0, Cumulative Rewards:70

[step 19] Obs: 
$\langle\langle$ McDonalds $\rangle\rangle$ You are in a McDonalds. You pay the guy behind the counter. Now there is a hamburger there. When you have picked it up, go north.  You can see a food hamburger here.


[step 19] Act: drop black


[step 19] Reward:0, Cumulative Rewards:70

[step 20] Obs: 
Dropped.


[step 20] Act: blow black


[step 20] Reward:0, Cumulative Rewards:70

[step 21] Obs: 
(first taking the small black pistol) You can't usefully blow that.


[step 21] Act: blow food


[step 21] Reward:10, Cumulative Rewards:80

[step 22] Obs: 
(first taking the food hamburger)  [Your score has just gone up by ten points.] You can't usefully blow that.


[step 22] Act: north


[step 22] Reward:0, Cumulative Rewards:80

[step 23] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are outside. You can go north, south, east or west.


[step 23] Act: north


[step 23] Reward:10, Cumulative Rewards:90

[step 24] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are still outside. You hit a dead end, then notice that you can go east only.  [Your score has just gone up by ten points.]


[step 24] Act: east


[step 24] Reward:10, Cumulative Rewards:100

[step 25] Obs: 
$\langle\langle$ Music Store $\rangle\rangle$ You are in a music store. You ask the man behind the counter if he knew any information. "Uhh... nope! But the guy back there might be able ta help." You politly thank him and head to the back. You can only go north.  [Your score has just gone up by ten points.]


[step 25] Act: north


[step 25] Reward:10, Cumulative Rewards:110

[step 26] Obs: 
$\langle\langle$ Back of Music Store $\rangle\rangle$ You are in the back of the music store. You ask the guy who's looking at the cool tapes. He looks up at you. "Duh.. no... don't t'ink so... lemme see..." You decide that he's no help. To the west there is a dazed looking man and to the north there is an exit.  [Your score has just gone up by ten points.]


[step 26] Act: enter north


[step 26] Reward:10, Cumulative Rewards:120

[step 27] Obs: 
$\langle\langle$ Alley $\rangle\rangle$ You are in an alley. A drunken man stagers up to you and says "Boycott FDR! $\langle$ HICKUP $\rangle$.". You just walk away. You can go north, east or west. Your call.  [Your score has just gone up by ten points.]


[step 27] Act: north


[step 27] Reward:10, Cumulative Rewards:130

[step 28] Obs: 
$\langle\langle$ Police Station $\rangle\rangle$ You are in the 3rd precinct police station. This isn't your station. You get admitance from the guy at the desk and go to the holding cells. You ask each offender if they know anything. You promise a lighter sentence for the ones who help. But one guy really sets you straight. "I got caught wit' t'ree ounces o' crack. I'm supposed to get 20 years but I'll be out in 2. You can't make me talk cuz it don't matter to me. If I squeal, da guys who did it are gonna come lookin' for me. I know but I ain't gonna tell ya. Now git outta my face.". You are surprised but used to it. You can go north to the outside, south to go back to the alley and west or east to talk to more guys.  [Your score has just gone up by ten points.]


[step 28] Act: north


[step 28] Reward:10, Cumulative Rewards:140

[step 29] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are outside. it's bitter cold and you pull your jacket around yourself. To the north is a nice, warm Holiday Inn hotel, where the killer is rumoured to be staying. Or you could go to his favourite hang out, the Wall, to the west, or to the east is the place where he is supposed to be working, the Doughnut King.  [Your score has just gone up by ten points.]


[step 29] Act: east


[step 29] Reward:10, Cumulative Rewards:150

[step 30] Obs: 
$\langle\langle$ Doughnut King $\rangle\rangle$ You are in the Doughnut King, where the greasiest doughnuts on earth reside. He isn't here, no one seems to be for that matter, so you should go west.  [Your score has just gone up by ten points.]


[step 30] Act: enter west


[step 30] Reward:0, Cumulative Rewards:150

[step 31] Obs: 
$\langle\langle$ Outside $\rangle\rangle$ You are outside. it's bitter cold and you pull your jacket around yourself. To the north is a nice, warm Holiday Inn hotel, where the killer is rumoured to be staying. Or you could go to his favourite hang out, the Wall, to the west, or to the east is the place where he is supposed to be working, the Doughnut King.


[step 31] Act: enter north


[step 31] Reward:10, Cumulative Rewards:160

[step 32] Obs: 
$\langle\langle$ Holiday Inn $\rangle\rangle$ You are in the Holiday Inn registration room. You talk to some suspicious guys, but they don't talk until you hold your gun to their side. "Alright! Alright! I'll talk! He's on the 15th floor! That's all I can tell ya!" You shove them away. You walk up to the registration desk and show the woman there your badge. She gives you the master ring. You now have access to all of the facilitys on the 15th floor. But the problem is that the 15th floor is the suite level, and there are 30 suites, and 5 pools, 2 saunas and 5 game rooms. Big problem! Well, you have all night. You get a picture of all on the 15th floor, the people up there have to show their drivers license to be admitted, and the license is secretly xeroxed. You look at them all. Well, better get started. You see one person who stands out. You get his room number from the lady. Room 30. Now you have to find it. To get started, go north.  [Your score has just gone up by ten points.]


[step 32] Act: north


[step 32] Reward:10, Cumulative Rewards:170

[step 33] Obs: 
$\langle\langle$ Holiday Inn 15th Floor $\rangle\rangle$ You go up the elevator. When you step out, you see the wallpaper is pink, with little flowers on it. You can go east or west.  [Your score has just gone up by ten points.]


[step 33] Act: enter west


[step 33] Reward:10, Cumulative Rewards:180

[step 34] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are in the hallway. You see many doors... 1... 2... 3... 4... 5... 6... 7... boy, you have a long way to go. You can only go north.  [Your score has just gone up by ten points.]


[step 34] Act: north


[step 34] Reward:10, Cumulative Rewards:190

[step 35] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are still in the hallways. You can go west or east.  [Your score has just gone up by ten points.]


[step 35] Act: enter west


[step 35] Reward:10, Cumulative Rewards:200

[step 36] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are in the hallway. You see numbers flash by as you run through the halls. 19... 20... 21... 22... you are getting close! You can only go north.  [Your score has just gone up by ten points.]


[step 36] Act: north


[step 36] Reward:10, Cumulative Rewards:210

[step 37] Obs: 
$\langle\langle$ Hallway $\rangle\rangle$ You are in the hallway. You feel the heat from the sauna to the west, and to the east is a door marked "Pool A". To the north is more hall.  [Your score has just gone up by ten points.]


[step 37] Act: enter north


[step 37] Reward:100, Cumulative Rewards:310

[step 38] Obs: 
$\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  [Your score has just gone up by one hundred points.]


[step 38] Act: drop food


[step 38] Reward:0, Cumulative Rewards:310

[step 39] Obs: 
Dropped.


[step 39] Act: drop black


[step 39] Reward:0, Cumulative Rewards:310

[step 40] Obs: 
Dropped.


[step 40] Act: down


[step 40] Reward:0, Cumulative Rewards:310

[step 41] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 41] Act: down


[step 41] Reward:0, Cumulative Rewards:310

[step 42] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 42] Act: down


[step 42] Reward:0, Cumulative Rewards:310

[step 43] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 43] Act: down


[step 43] Reward:0, Cumulative Rewards:310

\texttt{repeatedly trying to go down with some occasional other actions until the max step number is reached.}

\begin{comment}
[step 44] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 44] Act: blow black


[step 44] Reward:0, Cumulative Rewards:310

[step 45] Obs: 
(first taking the small black pistol) You can't usefully blow that.


[step 45] Act: blow food


[step 45] Reward:0, Cumulative Rewards:310

[step 46] Obs: 
(first taking the food hamburger) You can't usefully blow that.


[step 46] Act: drop food


[step 46] Reward:0, Cumulative Rewards:310

[step 47] Obs: 
Dropped.


[step 47] Act: drop black


[step 47] Reward:0, Cumulative Rewards:310

[step 48] Obs: 
Dropped.


[step 48] Act: down


[step 48] Reward:0, Cumulative Rewards:310

[step 49] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 49] Act: blow black


[step 49] Reward:0, Cumulative Rewards:310

[step 50] Obs: 
(first taking the small black pistol) You can't usefully blow that.


[step 50] Act: blow food


[step 50] Reward:0, Cumulative Rewards:310

[step 51] Obs: 
(first taking the food hamburger) You can't usefully blow that.


[step 51] Act: down


[step 51] Reward:0, Cumulative Rewards:310

[step 52] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.


[step 52] Act: drop food


[step 52] Reward:0, Cumulative Rewards:310

[step 53] Obs: 
Dropped.


[step 53] Act: drop black


[step 53] Reward:0, Cumulative Rewards:310

[step 54] Obs: 
Dropped.


[step 54] Act: down


[step 54] Reward:0, Cumulative Rewards:310

[step 55] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 55] Act: down


[step 55] Reward:0, Cumulative Rewards:310

[step 56] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 56] Act: down


[step 56] Reward:0, Cumulative Rewards:310

[step 57] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 57] Act: down


[step 57] Reward:0, Cumulative Rewards:310

[step 58] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 58] Act: down


[step 58] Reward:0, Cumulative Rewards:310

[step 59] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 59] Act: down


[step 59] Reward:0, Cumulative Rewards:310

[step 60] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 60] Act: down


[step 60] Reward:0, Cumulative Rewards:310

[step 61] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 61] Act: down


[step 61] Reward:0, Cumulative Rewards:310

[step 62] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 62] Act: down


[step 62] Reward:0, Cumulative Rewards:310

[step 63] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 63] Act: down


[step 63] Reward:0, Cumulative Rewards:310

[step 64] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 64] Act: down


[step 64] Reward:0, Cumulative Rewards:310

[step 65] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 65] Act: down


[step 65] Reward:0, Cumulative Rewards:310

[step 66] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 66] Act: down


[step 66] Reward:0, Cumulative Rewards:310

[step 67] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 67] Act: down


[step 67] Reward:0, Cumulative Rewards:310

[step 68] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 68] Act: down


[step 68] Reward:0, Cumulative Rewards:310

[step 69] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 69] Act: down


[step 69] Reward:0, Cumulative Rewards:310

[step 70] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 70] Act: down


[step 70] Reward:0, Cumulative Rewards:310

[step 71] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 71] Act: down


[step 71] Reward:0, Cumulative Rewards:310

[step 72] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 72] Act: down


[step 72] Reward:0, Cumulative Rewards:310

[step 73] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 73] Act: down


[step 73] Reward:0, Cumulative Rewards:310

[step 74] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 74] Act: down


[step 74] Reward:0, Cumulative Rewards:310

[step 75] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 75] Act: down


[step 75] Reward:0, Cumulative Rewards:310

[step 76] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 76] Act: down


[step 76] Reward:0, Cumulative Rewards:310

[step 77] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 77] Act: down


[step 77] Reward:0, Cumulative Rewards:310

[step 78] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 78] Act: down


[step 78] Reward:0, Cumulative Rewards:310

[step 79] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 79] Act: down


[step 79] Reward:0, Cumulative Rewards:310

[step 80] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 80] Act: down


[step 80] Reward:0, Cumulative Rewards:310

[step 81] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 81] Act: down


[step 81] Reward:0, Cumulative Rewards:310

[step 82] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 82] Act: down


[step 82] Reward:0, Cumulative Rewards:310

[step 83] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 83] Act: down


[step 83] Reward:0, Cumulative Rewards:310

[step 84] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 84] Act: down


[step 84] Reward:0, Cumulative Rewards:310

[step 85] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 85] Act: down


[step 85] Reward:0, Cumulative Rewards:310

[step 86] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 86] Act: blow black


[step 86] Reward:0, Cumulative Rewards:310

[step 87] Obs: 
(first taking the small black pistol) You can't usefully blow that.


[step 87] Act: blow food


[step 87] Reward:0, Cumulative Rewards:310

[step 88] Obs: 
(first taking the food hamburger) You can't usefully blow that.


[step 88] Act: drop food


[step 88] Reward:0, Cumulative Rewards:310

[step 89] Obs: 
Dropped.


[step 89] Act: drop black


[step 89] Reward:0, Cumulative Rewards:310

[step 90] Obs: 
Dropped.


[step 90] Act: down


[step 90] Reward:0, Cumulative Rewards:310

[step 91] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 91] Act: down


[step 91] Reward:0, Cumulative Rewards:310

[step 92] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 92] Act: blow black


[step 92] Reward:0, Cumulative Rewards:310

[step 93] Obs: 
(first taking the small black pistol) You can't usefully blow that.


[step 93] Act: blow food


[step 93] Reward:0, Cumulative Rewards:310

[step 94] Obs: 
(first taking the food hamburger) You can't usefully blow that.


[step 94] Act: drop food


[step 94] Reward:0, Cumulative Rewards:310

[step 95] Obs: 
Dropped.


[step 95] Act: drop black


[step 95] Reward:0, Cumulative Rewards:310

[step 96] Obs: 
Dropped.


[step 96] Act: down


[step 96] Reward:0, Cumulative Rewards:310

[step 97] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.  You can see a small black pistol and a food hamburger here.


[step 97] Act: take all


[step 97] Reward:0, Cumulative Rewards:310

[step 98] Obs: 
small black pistol: Taken. food hamburger: Taken.


[step 98] Act: down


[step 98] Reward:0, Cumulative Rewards:310

[step 99] Obs: 
You can't go down from here!  $\langle\langle$ Room 30 $\rangle\rangle$ You enter room 30... after a harrowing gun battle you conk him on the head and take him in. You get promoted and suddenly, with the "Jurrasic Park" theme song playing in your head, you feel proud to be an American. For special info about Exile Games, and to leave this darned game, go up.


[step 99] Act: drop food


[step 99] Reward:0, Cumulative Rewards:310

[step 100] Obs: 
Dropped.


[step 100] Act: drop black


[step 100] Reward:0, Cumulative Rewards:310

[step 101] Obs: 
Dropped.
\end{comment}


==> Text Games (camera-ready)/dragon.txt <==
[step 0] Obs: 
The faces of the council members look grim. Gilgern continues to speak.  "Of course, something must be done soon," he says in that gruff, hearty voice you have come to dislike so much. "Must restore public confidence and encourage the return of people to the land. Can't just leave the place to the likes of dragons and trolls. We must all make money again. Isn't as though it's just arrived, dragon's been there for years. Just that people found out about it, that's all."  Marzipam looks round nervously at the others in the so called Council of the Wise.  "Of course, we can't afford to pay you much. We are just poor men ourselves. Think of this more as a civic duty..." he wheezes.  Around you the other travellers and adventurers shift nervously.  Gilgern hurriedly adjusts his glasses and glances down at the scroll in front of him. "Says here that the Great Worm can be beaten," he goes on. "Sword of Erondil is the only weapon which can penetrate a dragon's scaly hide. Enchanted weapon, you see. Last seen many years ago in the Castle of Abercorn. Big, ugly place. Near the sea, I think, if memory serves me right. Dragon must be getting a bit careless and lazy by now. Been there all that time. Stands to reason. Might get in a lucky hit or something."  Marzipam breaks in. "Or there's the spell, I suppose. The dragon is supposed to be held in place under an old enchantment, though that's perhaps just an old tale. Break the spell and the dragon will leave, the story goes..."  "Well, which of you is interested?" Gilgern looks across at you and the other adventurers. You begin to wish you had never set foot in the town   it just happened to be on your journey, that's all. You've no wish to tangle with dangerous dragons or anything else.  As Gilgern looks down, you suddenly find that the other adventurers have all quietly taken a couple of steps back, leaving you out in the front.  "Splendid", chortles Gilgern before you can say anything, "We've one brave soul willing to risk their all for our little cause. Welcome, stranger..."  Before you know it, you have been whisked away from the town square in a donkey and cart and deposited beside a track.  "Good luck   you'll need it!" calls the driver over his shoulder, as he hurries away.   Welcome to Dragon Adventure. You start your quest on a mountain path in the North East...  (Type INFO at any time for more playing information.)  Dragon Adventure A simple text adventure for players aged 9 and over, by William Stott Release 2 / Serial number 040211 / Inform v6.21 Library 6/10   Rocky Mountains It is a clear, bright morning and all seems peaceful. A tiny sparrowhawk wheels and soars lazily in the cool empty air above. There is a steep pathway to the south leading down into dense woodland, and you can make out an old building by the path. In the distance you can just glimpse the steel grey of the sea, far away to the west.   You can go north, south, east or west.


[step 1] Act: yes


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
You run wildly, as fast as you can...  Swampy Ground Water seeps around the soles of your boots and fills your recent footprints. You can hear the croaking of frogs and the occasional bubble of marsh gas coming to the surface. There is an abandoned inn to the east, and a path leads south into the forest. To the west there seems to be a little country road.   You can go south (along a forest path), east (towards an inn) or west (towards a road).  A little man comes up to you and asks if you want to buy a box. You can see a little man and a large cardboard box here.


[step 2] Act: push box to cardboard


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
You can't put something inside itself.


[step 3] Act: east


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs: 
Abandoned Inn An old, thatched building stands near the path. It seems to be an abandoned inn or tavern, as a faded sign reads 'Troll's Arms'. The walls are a dirty white and the paintwork is starting to peel and blister. The windows are covered in cobwebs and there is the faint odour of mildew and decay. Weeds grow between the flagstones of the path leading up to the door, which leans open. No one seems to have lived here for years. A path leads north into the mountains and there seems to be some swampy ground to the west.   You can go north (to the mountains), west (towards a swamp) or east (into the inn).


[step 4] Act: buy box


[step 4] Reward:1, Cumulative Rewards:1

[step 5] Obs: 
The little man takes the coin and leaves you the cardboard box.  He runs off, laughing...  [Your score has just gone up by one point.]


[step 5] Act: east


[step 5] Reward:0, Cumulative Rewards:1

[step 6] Obs: 
Inside the Inn There are a few patches of mould on the walls and the floorboards creak slightly, but the building seems safe enough. As you move you disturb a thin layer of dust. There are some stone steps leading down, and an open doorway to the outside to the west. You see some tables and chairs. There is a dark, intricately carved wooden chair in the corner behind you.   You can go west (back outside) or down some steps.  You can see a magnificently carved chair here.


[step 6] Act: push chair to box


[step 6] Reward:0, Cumulative Rewards:1

[step 7] Obs: 
That can't contain things.


[step 7] Act: enter west


[step 7] Reward:0, Cumulative Rewards:1

[step 8] Obs: 
Abandoned Inn An old, thatched building stands near the path. It seems to be an abandoned inn or tavern, as a faded sign reads 'Troll's Arms'. The walls are a dirty white and the paintwork is starting to peel and blister. The windows are covered in cobwebs and there is the faint odour of mildew and decay. Weeds grow between the flagstones of the path leading up to the door, which leans open. No one seems to have lived here for years. A path leads north into the mountains and there seems to be some swampy ground to the west.   You can go north (to the mountains), west (towards a swamp) or east (into the inn).


[step 8] Act: drop box


[step 8] Reward:0, Cumulative Rewards:1

[step 9] Obs: 
Dropped.


[step 9] Act: blow box


[step 9] Reward:0, Cumulative Rewards:1

[step 10] Obs: 
(first taking the large cardboard box) You can't usefully blow that.


[step 10] Act: enter west


[step 10] Reward:0, Cumulative Rewards:1

[step 11] Obs: 
Swampy Ground Water seeps around the soles of your boots and fills your recent footprints. You can hear the croaking of frogs and the occasional bubble of marsh gas coming to the surface. There is an abandoned inn to the east, and a path leads south into the forest. To the west there seems to be a little country road.   You can go south (along a forest path), east (towards an inn) or west (towards a road).


[step 11] Act: enter west


[step 11] Reward:0, Cumulative Rewards:1

[step 12] Obs: 
North End of a Road A country road stretches to the south, its gravelled surface crunching slightly beneath your boots. It is bordered by trees and old hedgerows. Towards the east is a patch of swampy ground.   You can go east (towards the swamp) or south (along the road).  You can see a wooden signpost here.


[step 12] Act: enter south


[step 12] Reward:0, Cumulative Rewards:1

[step 13] Obs: 
South End of a Road A gravelled country road leads north. A white painted wooden signpost points west, where you can make out the sea. You can just glimpse the glint of more water through the trees, far to the south.   You can go north (along the road), south (into the trees) or west (towards the sea).  You can see a signpost here.


[step 13] Act: enter west


[step 13] Reward:0, Cumulative Rewards:1

[step 14] Obs: 
Wasteland by a Castle A stretch of uneven waste ground stands closeby to a castle. There are old dunes covered in spiky patches of marram and couch grass. You can make out the old castle and its buildings away to the north. The blue grey of the sea curves around in a wide arc to a beach towards the south.   You can go north (towards the castle), south (to the beach) or east (towards the trees).  You can see an old delivery bicycle here.


[step 14] Act: enter north


[step 14] Reward:0, Cumulative Rewards:1

[step 15] Obs: 
Castle Forge The ruined forge stands just outside the castle. There is no roof, and the remains of thick stone walls are open to the sky. The castle itself is closeby to the north, its stone towers soaring upwards. There is desolate wasteland stretching away to the south.    You can go north (towards the castle itself), or south (to some wasteland).  You can see a brass lamp here.


[step 15] Act: enter north


[step 15] Reward:0, Cumulative Rewards:1

[step 16] Obs: 
Forbidding Castle The hulk of a massive, stone castle towers into the sky above you. The walls are covered in grey lichen and moss, and seem to have stood here since the beginning of time itself. Set into the wall to the north you can see a large oak door, dark and weathered. There is a keyhole surrounded by a black iron plate. The ruins of the castle forge lie to the south. The door is locked, and there is no other way inside.   The only way you can go is south (to the forge).  You can see a small silver bell here.


[step 16] Act: blow bell


[step 16] Reward:0, Cumulative Rewards:1

[step 17] Obs: 
(first taking the small silver bell) You can't usefully blow that.


[step 17] Act: enter south


[step 17] Reward:0, Cumulative Rewards:1

[step 18] Obs: 
Castle Forge The ruined forge stands just outside the castle. There is no roof, and the remains of thick stone walls are open to the sky. The castle itself is closeby to the north, its stone towers soaring upwards. There is desolate wasteland stretching away to the south.    You can go north (towards the castle itself), or south (to some wasteland).  You can see a brass lamp here.


[step 18] Act: ring bell


[step 18] Reward:0, Cumulative Rewards:1

[step 19] Obs: 
You ring the bell...  You hear the note of a horn answering in the distance...


[step 19] Act: south


[step 19] Reward:0, Cumulative Rewards:1

[step 20] Obs: 
Wasteland by a Castle A stretch of uneven waste ground stands closeby to a castle. There are old dunes covered in spiky patches of marram and couch grass. You can make out the old castle and its buildings away to the north. The blue grey of the sea curves around in a wide arc to a beach towards the south.   You can go north (towards the castle), south (to the beach) or east (towards the trees).  You can see an old delivery bicycle here.


[step 20] Act: south


[step 20] Reward:0, Cumulative Rewards:1

[step 21] Obs: 
Pebbled Beach You hear the crashing sound of waves in your ears. White gulls wheel and play in the sky above, and you can taste the salt spray on your lips. Pebbles crunch beneath your feet as you move. You can see the ruins of an old stone lighthouse to the south. There is a wasteland of sand dunes to the north, and forest trees to the east.   You can go north (towards wasteland), south (towards a lighthouse) or east (towards trees).  You can see a parachute here.


[step 21] Act: enter east


[step 21] Reward:0, Cumulative Rewards:1

[step 22] Obs: 
Lake in the Forest Dragonflies hum and hover, and you hear the occasional splash of feeding fish. You have a feeling of tranquility instilled by the placid, lazy waters. There is a little path winding between dense trees towards the south. You can see the start of a deserted gravel road to the north, and you can just make out the sea to the west.   You can go south (further into the trees), north (towards the road) or west (towards the sea).  You can see some long reeds here.


[step 22] Act: blow bell


[step 22] Reward:0, Cumulative Rewards:1

[step 23] Obs: 
You can't usefully blow that.


[step 23] Act: give bell silver


[step 23] Reward:5, Cumulative Rewards:6

[step 24] Obs: 
(to the huge Troll with a club) The Troll stops in surprise and looks at you curiously.  "You're not another of these sneaky thieves, then...?" he says.  "No one has bothered to speak to me for years. Nowadays, people just come to steal and kill.  Thank you for finding my bell. My old hunting horn may be useful to you, I'll let you borrow it, if you like. I'll be off, then."  The Troll leaves you his huge hunting horn, then walks off.  [Your score has just gone up by five points.]


[step 24] Act: enter south


[step 24] Reward:0, Cumulative Rewards:6

[step 25] Obs: 
Tree Stump The twisting path leads through an ancient forest. Red and blue butterflies dance above the grass and you can hear the soft calls of wood pigeons in the trees. The leaves rustle gently in the morning breeze. The pathway leads east deeper into the forest and continues north, winding into the trees. There is an old tree stump next to the path where once a great oak tree must have stood. It seems to be hollow in the centre.   You can go north (along a path) or east (further into the forest).  You can see a hollow tree stump here.


[step 25] Act: examine hollow


[step 25] Reward:1, Cumulative Rewards:7

[step 26] Obs: 
You look carefully at the hollow tree stump.  You have found a box of matches...  [Your score has just gone up by one point.]


[step 26] Act: enter north


[step 26] Reward:0, Cumulative Rewards:7

[step 27] Obs: 
Lake in the Forest Dragonflies hum and hover, and you hear the occasional splash of feeding fish. You have a feeling of tranquility instilled by the placid, lazy waters. There is a little path winding between dense trees towards the south. You can see the start of a deserted gravel road to the north, and you can just make out the sea to the west.   You can go south (further into the trees), north (towards the road) or west (towards the sea).  You can see a big hunting horn and some long reeds here.


[step 27] Act: enter north


[step 27] Reward:0, Cumulative Rewards:7

[step 28] Obs: 
South End of a Road A gravelled country road leads north. A white painted wooden signpost points west, where you can make out the sea. You can just glimpse the glint of more water through the trees, far to the south.   You can go north (along the road), south (into the trees) or west (towards the sea).  You can see a signpost here.


[step 28] Act: enter west


[step 28] Reward:0, Cumulative Rewards:7

[step 29] Obs: 
Wasteland by a Castle A stretch of uneven waste ground stands closeby to a castle. There are old dunes covered in spiky patches of marram and couch grass. You can make out the old castle and its buildings away to the north. The blue grey of the sea curves around in a wide arc to a beach towards the south.   You can go north (towards the castle), south (to the beach) or east (towards the trees).  You can see an old delivery bicycle here.


[step 29] Act: enter north


[step 29] Reward:0, Cumulative Rewards:7

[step 30] Obs: 
Castle Forge The ruined forge stands just outside the castle. There is no roof, and the remains of thick stone walls are open to the sky. The castle itself is closeby to the north, its stone towers soaring upwards. There is desolate wasteland stretching away to the south.    You can go north (towards the castle itself), or south (to some wasteland).  You can see a brass lamp here.


[step 30] Act: enter north


[step 30] Reward:0, Cumulative Rewards:7

[step 31] Obs: 
Forbidding Castle The hulk of a massive, stone castle towers into the sky above you. The walls are covered in grey lichen and moss, and seem to have stood here since the beginning of time itself. Set into the wall to the north you can see a large oak door, dark and weathered. There is a keyhole surrounded by a black iron plate. The ruins of the castle forge lie to the south. The door is locked, and there is no other way inside.   The only way you can go is south (to the forge).


[step 31] Act: enter south

continue with repeating 'enter north' and 'enter south' until time limit 100. 



[step 100] Reward:0, Cumulative Rewards:7

[step 101] Obs: 
Lake in the Forest Dragonflies hum and hover, and you hear the occasional splash of feeding fish. You have a feeling of tranquility instilled by the placid, lazy waters. There is a little path winding between dense trees towards the south. You can see the start of a deserted gravel road to the north, and you can just make out the sea to the west.   You can go south (further into the trees), north (towards the road) or west (towards the sea).  You can see a big hunting horn and some long reeds here.


==> Text Games (camera-ready)/jewel.txt <==
[step 0] Obs: 
Fifth Layer of the Earth's Crust Endless dark and foreboding passages surround you on all sides. You're cold, tired, and that musty smell in the air has really started getting to you lately. Spelunking seemed much more romantic when you first agreed to accept the mission for the Jewel. Untold riches, fame, glory; it seemed so perfect. Now you're a month into the expedition with little to show for it except for a few rock samples and the death of a party member. You're deep inside the fifth layer of the Earth's crust, surrounded by tight shafts and ominous pits. You are quickly descending to the sixth and final layer; the resting place of the fabled Jewel.  Your good friend and fellow campaigner Jacob is here. He slowly scuttles through the underground by your side.


[step 1] Act: enter west


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
Cool Cavern This cavern features a change in rock type from molten to granite. You can feel a cool breeze coming from the northwest tunnel and flowing to the east. In the dim light, you can also see passages heading west and southwest.


[step 2] Act: enter west


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
East West Passage This smooth tunnel leads east west through an unimpressive granite passage.


[step 3] Act: enter west


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs: 
Carved Steps This room is generally quite a bit bigger than what you're used to underground. Towering stalactites and stalagmites look like imposing sentinels standing guard in the dim light. Passages can be seen to the north and south. Also of interest are the set of stone steps leading up to the west. These steps are completely symmetrical and were obviously created by a master craftsman. Could it be that other humans or humanoids have preceded you to this level of the underground?


[step 4] Act: enter north


[step 4] Reward:0, Cumulative Rewards:0

[step 5] Obs: 
Moss Filled Cave You have entered a north south passage covered from top to bottom with soft spongy moss. This room seems much more humid than the other places you've been to, but still maintains a cool room temperature. The floor of this cavern is covered with a thick layer of dirt and you leave light tracks on it as you walk across it. Strangely, you can also smell the faint trace of... cleaning solvent? Disinfectant? You're not too sure.


[step 5] Act: drop other down silver


[step 5] Reward:0, Cumulative Rewards:0

[step 6] Obs: 
(the fine pair of glowing hands down the gleaming silver sword) The magic of the eternal light spell is embedded into your skin. You can't "drop" your hands or manipulate them in any other way to reduce the glow.


[step 6] Act: blow moss


[step 6] Reward:0, Cumulative Rewards:0

[step 7] Obs: 
(first taking the spongy moss) Taken.


[step 7] Act: clean dirt with moss


[step 7] Reward:2, Cumulative Rewards:2

[step 8] Obs: 
(the spongy moss) You begin to scrub the dirt. The damp sponge quickly loosens the dry mud and after a few minutes a wooden trapdoor can be seen beneath the dirt!  [Your score has just gone up by two points.]


[step 8] Act: undo door


[step 8] Reward:0, Cumulative Rewards:2

[step 9] Obs: 
You open the trapdoor.


[step 9] Act: down


[step 9] Reward:0, Cumulative Rewards:2

[step 10] Obs: 
Cleaning Closet You find yourself in what appears to be a cramped closet that was once used to store things. It's almost completely barren.  In the corner of the room you can make out a big bag of lye leaning up against the wall.


[step 10] Act: push bag to fine


[step 10] Reward:0, Cumulative Rewards:2

[step 11] Obs: 
Dropped.


[step 11] Act: blow bag


[step 11] Reward:0, Cumulative Rewards:2

[step 12] Obs: 
(first taking the lye) You can't usefully blow that.


[step 12] Act: up


[step 12] Reward:0, Cumulative Rewards:2

[step 13] Obs: 
Moss Filled Cave


[step 13] Act: enter south


[step 13] Reward:0, Cumulative Rewards:2

[step 14] Obs: 
Carved Steps


[step 14] Act: drop silver


[step 14] Reward:0, Cumulative Rewards:2

[step 15] Obs: 
Dropped.


[step 15] Act: enter south


[step 15] Reward:0, Cumulative Rewards:2

[step 16] Obs: 
Lonely Burial Ground This is a rather ordinary room with common geological structures such as stalagmites, stalactites, columns, etc. Droplets of water can be seen dripping to the floor from the cave's roof.  To your amazement, there is a humanoid skeleton kneeling here in what looks like a position of prayer!


[step 16] Act: drop bag down moss


[step 16] Reward:0, Cumulative Rewards:2

[step 17] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 17] Act: clean humanoid with moss


[step 17] Reward:3, Cumulative Rewards:5

[step 18] Obs: 
The combination of your damp sponge and the powerful lye are enough to erode the toughest of mineral buildups. Within a few minutes the skeleton collapses, revealing an air bladder and some crampons!  [Your score has just gone up by three points.]


[step 18] Act: north


[step 18] Reward:0, Cumulative Rewards:5

[step 19] Obs: 
Carved Steps  You can see your gleaming silver sword here.


[step 19] Act: blow silver


[step 19] Reward:0, Cumulative Rewards:5

[step 20] Obs: 
(first taking the gleaming silver sword) You can't usefully blow that.


[step 20] Act: enter south


[step 20] Reward:0, Cumulative Rewards:5

[step 21] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 21] Act: north


[step 21] Reward:0, Cumulative Rewards:5

[step 22] Obs: 
Carved Steps


[step 22] Act: east


[step 22] Reward:0, Cumulative Rewards:5

[step 23] Obs: 
East West Passage


[step 23] Act: enter west


[step 23] Reward:0, Cumulative Rewards:5

[step 24] Obs: 
Carved Steps


[step 24] Act: enter south


[step 24] Reward:0, Cumulative Rewards:5

[step 25] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 25] Act: north


[step 25] Reward:0, Cumulative Rewards:5

[step 26] Obs: 
Carved Steps


[step 26] Act: east


[step 26] Reward:0, Cumulative Rewards:5

[step 27] Obs: 
East West Passage


[step 27] Act: enter west


[step 27] Reward:0, Cumulative Rewards:5

[step 28] Obs: 
Carved Steps


[step 28] Act: enter south


[step 28] Reward:0, Cumulative Rewards:5

[step 29] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 29] Act: north


[step 29] Reward:0, Cumulative Rewards:5

[step 30] Obs: 
Carved Steps


[step 30] Act: east


[step 30] Reward:0, Cumulative Rewards:5

[step 31] Obs: 
East West Passage


[step 31] Act: enter west


[step 31] Reward:0, Cumulative Rewards:5

[step 32] Obs: 
Carved Steps


[step 32] Act: enter south


[step 32] Reward:0, Cumulative Rewards:5

[step 33] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 33] Act: north


[step 33] Reward:0, Cumulative Rewards:5

[step 34] Obs: 
Carved Steps


[step 34] Act: east


[step 34] Reward:0, Cumulative Rewards:5

[step 35] Obs: 
East West Passage


[step 35] Act: enter west


[step 35] Reward:0, Cumulative Rewards:5

[step 36] Obs: 
Carved Steps


[step 36] Act: enter south


[step 36] Reward:0, Cumulative Rewards:5

[step 37] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 37] Act: north


[step 37] Reward:0, Cumulative Rewards:5

[step 38] Obs: 
Carved Steps


[step 38] Act: east


[step 38] Reward:0, Cumulative Rewards:5

[step 39] Obs: 
East West Passage


[step 39] Act: enter west


[step 39] Reward:0, Cumulative Rewards:5

[step 40] Obs: 
Carved Steps


[step 40] Act: drop silver


[step 40] Reward:0, Cumulative Rewards:5

[step 41] Obs: 
Dropped.


[step 41] Act: drop bag down moss


[step 41] Reward:0, Cumulative Rewards:5

[step 42] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 42] Act: blow silver


[step 42] Reward:0, Cumulative Rewards:5

[step 43] Obs: 
(first taking the gleaming silver sword) You can't usefully blow that.


[step 43] Act: enter south


[step 43] Reward:0, Cumulative Rewards:5

[step 44] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 44] Act: north


[step 44] Reward:0, Cumulative Rewards:5

[step 45] Obs: 
Carved Steps


[step 45] Act: east


[step 45] Reward:0, Cumulative Rewards:5

[step 46] Obs: 
East West Passage


[step 46] Act: enter west


[step 46] Reward:0, Cumulative Rewards:5

[step 47] Obs: 
Carved Steps


[step 47] Act: enter south


[step 47] Reward:0, Cumulative Rewards:5

[step 48] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 48] Act: north


[step 48] Reward:0, Cumulative Rewards:5

[step 49] Obs: 
Carved Steps


[step 49] Act: east


[step 49] Reward:0, Cumulative Rewards:5

[step 50] Obs: 
East West Passage


[step 50] Act: enter west


[step 50] Reward:0, Cumulative Rewards:5

[step 51] Obs: 
Carved Steps


[step 51] Act: enter south


[step 51] Reward:0, Cumulative Rewards:5

[step 52] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 52] Act: north


[step 52] Reward:0, Cumulative Rewards:5

[step 53] Obs: 
Carved Steps


[step 53] Act: east


[step 53] Reward:0, Cumulative Rewards:5

[step 54] Obs: 
East West Passage


[step 54] Act: enter west


[step 54] Reward:0, Cumulative Rewards:5

[step 55] Obs: 
Carved Steps


[step 55] Act: enter south


[step 55] Reward:0, Cumulative Rewards:5

[step 56] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 56] Act: north


[step 56] Reward:0, Cumulative Rewards:5

[step 57] Obs: 
Carved Steps


[step 57] Act: east


[step 57] Reward:0, Cumulative Rewards:5

[step 58] Obs: 
East West Passage


[step 58] Act: enter west


[step 58] Reward:0, Cumulative Rewards:5

[step 59] Obs: 
Carved Steps


[step 59] Act: enter south


[step 59] Reward:0, Cumulative Rewards:5

[step 60] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 60] Act: north


[step 60] Reward:0, Cumulative Rewards:5

[step 61] Obs: 
Carved Steps


[step 61] Act: east


[step 61] Reward:0, Cumulative Rewards:5

[step 62] Obs: 
East West Passage


[step 62] Act: enter west


[step 62] Reward:0, Cumulative Rewards:5

[step 63] Obs: 
Carved Steps


[step 63] Act: enter south


[step 63] Reward:0, Cumulative Rewards:5

[step 64] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 64] Act: north


[step 64] Reward:0, Cumulative Rewards:5

[step 65] Obs: 
Carved Steps


[step 65] Act: east


[step 65] Reward:0, Cumulative Rewards:5

[step 66] Obs: 
East West Passage


[step 66] Act: enter west


[step 66] Reward:0, Cumulative Rewards:5

[step 67] Obs: 
Carved Steps


[step 67] Act: enter south


[step 67] Reward:0, Cumulative Rewards:5

[step 68] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 68] Act: north


[step 68] Reward:0, Cumulative Rewards:5

[step 69] Obs: 
Carved Steps


[step 69] Act: east


[step 69] Reward:0, Cumulative Rewards:5

[step 70] Obs: 
East West Passage


[step 70] Act: enter west


[step 70] Reward:0, Cumulative Rewards:5

[step 71] Obs: 
Carved Steps


[step 71] Act: enter south


[step 71] Reward:0, Cumulative Rewards:5

[step 72] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 72] Act: north


[step 72] Reward:0, Cumulative Rewards:5

[step 73] Obs: 
Carved Steps


[step 73] Act: east


[step 73] Reward:0, Cumulative Rewards:5

[step 74] Obs: 
East West Passage


[step 74] Act: enter west


[step 74] Reward:0, Cumulative Rewards:5

[step 75] Obs: 
Carved Steps


[step 75] Act: enter south


[step 75] Reward:0, Cumulative Rewards:5

[step 76] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 76] Act: north


[step 76] Reward:0, Cumulative Rewards:5

[step 77] Obs: 
Carved Steps


[step 77] Act: east


[step 77] Reward:0, Cumulative Rewards:5

[step 78] Obs: 
East West Passage


[step 78] Act: enter west


[step 78] Reward:0, Cumulative Rewards:5

[step 79] Obs: 
Carved Steps


[step 79] Act: enter south


[step 79] Reward:0, Cumulative Rewards:5

[step 80] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 80] Act: north


[step 80] Reward:0, Cumulative Rewards:5

[step 81] Obs: 
Carved Steps


[step 81] Act: east


[step 81] Reward:0, Cumulative Rewards:5

[step 82] Obs: 
East West Passage


[step 82] Act: enter west


[step 82] Reward:0, Cumulative Rewards:5

[step 83] Obs: 
Carved Steps


[step 83] Act: enter south


[step 83] Reward:0, Cumulative Rewards:5

[step 84] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 84] Act: north


[step 84] Reward:0, Cumulative Rewards:5

[step 85] Obs: 
Carved Steps


[step 85] Act: east


[step 85] Reward:0, Cumulative Rewards:5

[step 86] Obs: 
East West Passage


[step 86] Act: drop moss


[step 86] Reward:0, Cumulative Rewards:5

[step 87] Obs: 
Dropped.


[step 87] Act: blow moss


[step 87] Reward:0, Cumulative Rewards:5

[step 88] Obs: 
(first taking the spongy moss) Taken.


[step 88] Act: drop spongy


[step 88] Reward:0, Cumulative Rewards:5

[step 89] Obs: 
Dropped.


[step 89] Act: blow moss


[step 89] Reward:0, Cumulative Rewards:5

[step 90] Obs: 
(first taking the spongy moss) Taken.


[step 90] Act: drop bag down spongy


[step 90] Reward:0, Cumulative Rewards:5

[step 91] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 91] Act: drop fine


[step 91] Reward:0, Cumulative Rewards:5

[step 92] Obs: 
The magic of the eternal light spell is embedded into your skin. You can't "drop" your hands or manipulate them in any other way to reduce the glow.


[step 92] Act: drop bag


[step 92] Reward:0, Cumulative Rewards:5

[step 93] Obs: 
Dropped.


[step 93] Act: drop bag down spongy


[step 93] Reward:0, Cumulative Rewards:5

[step 94] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 94] Act: enter west


[step 94] Reward:0, Cumulative Rewards:5

[step 95] Obs: 
Carved Steps


[step 95] Act: drop spongy


[step 95] Reward:0, Cumulative Rewards:5

[step 96] Obs: 
Dropped.


[step 96] Act: blow moss


[step 96] Reward:0, Cumulative Rewards:5

[step 97] Obs: 
(first taking the spongy moss) Taken.


[step 97] Act: drop bag down moss


[step 97] Reward:0, Cumulative Rewards:5

[step 98] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 98] Act: enter north


[step 98] Reward:0, Cumulative Rewards:5

[step 99] Obs: 
Moss Filled Cave


[step 99] Act: drop bag


[step 99] Reward:0, Cumulative Rewards:5

[step 100] Obs: 
Dropped.


[step 100] Act: drop bag down spongy


[step 100] Reward:0, Cumulative Rewards:5

[step 101] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


==> Text Games (camera-ready)/zork1.txt <==

[step 0] Obs:
Copyright (c) 1981, 1982, 1983 Infocom, Inc. All rights reserved. ZORK is a registered trademark of Infocom, Inc. Revision 88 / Serial number 840726  West of House You are standing in an open field west of a white house, with a boarded front door. There is a small mailbox here.


[step 1] Act: west


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs:
Forest This is a forest, with trees in all directions. To the east, there appears to be sunlight.


[step 2] Act: east


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs:
Forest Path This is a path winding through a dimly lit forest. The path heads north south here. One particularly large tree with some low branches stands at the edge of the path.


[step 3] Act: climb branches


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs:
Up a Tree You are about 10 feet above the ground nestled among some large branches. The nearest branch above you is above your reach. Beside you on the branch is a small bird's nest. In the bird's nest is a large egg encrusted with precious jewels, apparently scavenged by a childless songbird. The egg is covered with fine gold inlay, and ornamented in lapis lazuli and mother of pearl. Unlike most eggs, this one is hinged and closed with a delicate looking clasp. The egg appears extremely fragile.


[step 4] Act: pick up egg


[step 4] Reward:5, Cumulative Rewards:5

[step 5] Obs:
Taken.


[step 5] Act: climb


[step 5] Reward:0, Cumulative Rewards:5

[step 6] Obs:
Forest Path


[step 6] Act: south


[step 6] Reward:0, Cumulative Rewards:5

[step 7] Obs:
North of House You are facing the north side of a white house. There is no door here, and all the windows are boarded up. To the north a narrow path winds through the trees.


[step 7] Act: east


[step 7] Reward:0, Cumulative Rewards:5

[step 8] Obs:
Behind House You are behind the white house. A path leads into the forest to the east. In one corner of the house there is a small window which is slightly ajar.


[step 8] Act: break in window


[step 8] Reward:0, Cumulative Rewards:5

[step 9] Obs:
With great effort, you open the window far enough to allow entry.


[step 9] Act: hatch egg


[step 9] Reward:0, Cumulative Rewards:5

[step 10] Obs:
There is a noticeable crunch from beneath you, and inspection reveals that the egg is lying open, badly damaged. There is a golden clockwork canary nestled in the egg. It seems to have recently had a bad experience. The mountings for its jewel like eyes are empty, and its silver beak is crumpled. Through a cracked crystal window below its left wing you can see the remains of intricate machinery. It is not clear what result winding it would have, as the mainspring seems sprung.


[step 10] Act: break in house


[step 10] Reward:10, Cumulative Rewards:15

[step 11] Obs:
Kitchen You are in the kitchen of the white house. A table seems to have been used recently for the preparation of food. A passage leads to the west and a dark staircase can be seen leading upward. A dark chimney leads down and to the east is a small window which is open. On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 11] Act: west


[step 11] Reward:0, Cumulative Rewards:15

[step 12] Obs:
Living Room You are in the living room. There is a doorway to the east, a wooden door with strange gothic lettering to the west, which appears to be nailed shut, a trophy case, and a large oriental rug in the center of the room. Above the trophy case hangs an elvish sword of great antiquity. A battery powered brass lantern is on the trophy case.


[step 12] Act: break in case


[step 12] Reward:0, Cumulative Rewards:15

[step 13] Obs:
Opened.


[step 13] Act: east


[step 13] Reward:0, Cumulative Rewards:15

[step 14] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 14] Act: west


[step 14] Reward:0, Cumulative Rewards:15

[step 15] Obs:
Living Room Above the trophy case hangs an elvish sword of great antiquity. A battery powered brass lantern is on the trophy case.


[step 15] Act: apply canary to case


[step 15] Reward:1, Cumulative Rewards:16

[step 16] Obs:
Done.


[step 16] Act: close egg


[step 16] Reward:0, Cumulative Rewards:16

[step 17] Obs:
Closed.


[step 17] Act: apply egg to case


[step 17] Reward:2, Cumulative Rewards:18

[step 18] Obs:
Done.


[step 18] Act: pick up sword


[step 18] Reward:0, Cumulative Rewards:18

[step 19] Obs:
Taken.


[step 19] Act: drop sword


[step 19] Reward:0, Cumulative Rewards:18

[step 20] Obs:
Dropped.


[step 20] Act: activa lantern


[step 20] Reward:0, Cumulative Rewards:18

[step 21] Obs:
The brass lantern is now on.


[step 21] Act: pick up canary


[step 21] Reward:-1, Cumulative Rewards:17

[step 22] Obs:
Taken.


[step 22] Act: pick up lantern


[step 22] Reward:0, Cumulative Rewards:17

[step 23] Obs:
Taken.


[step 23] Act: apply canary to case


[step 23] Reward:1, Cumulative Rewards:18

[step 24] Obs:
Done.


[step 24] Act: pull rug


[step 24] Reward:0, Cumulative Rewards:18

[step 25] Obs:
With a great effort, the rug is moved to one side of the room, revealing the dusty cover of a closed trap door.


[step 25] Act: break in cover


[step 25] Reward:0, Cumulative Rewards:18

[step 26] Obs:
The door reluctantly opens to reveal a rickety staircase descending into darkness.


[step 26] Act: climb


[step 26] Reward:25, Cumulative Rewards:43

[step 27] Obs:
The trap door crashes shut, and you hear someone barring it.  Cellar You are in a dark and damp cellar with a narrow passageway leading north, and a crawlway to the south. On the west is the bottom of a steep metal ramp which is unclimbable.


[step 27] Act: south


[step 27] Reward:0, Cumulative Rewards:43

[step 28] Obs:
East of Chasm You are on the east edge of a chasm, the bottom of which cannot be seen. A narrow passage goes north, and the path you are on continues to the east.


[step 28] Act: east


[step 28] Reward:0, Cumulative Rewards:43

[step 29] Obs:
Gallery This is an art gallery. Most of the paintings have been stolen by vandals with exceptional taste. The vandals left through either the north or west exits. Fortunately, there is still one chance for you to be a vandal, for on the far wall is a painting of unparalleled beauty.


[step 29] Act: pick up art


[step 29] Reward:4, Cumulative Rewards:47

[step 30] Obs:
Taken.


[step 30] Act: north


[step 30] Reward:0, Cumulative Rewards:47

[step 31] Obs:
Studio This appears to have been an artist's studio. The walls and floors are splattered with paints of 69 different colors. Strangely enough, nothing of value is hanging here. At the south end of the room is an open door (also covered with paint). A dark and narrow chimney leads up from a fireplace; although you might be able to get up it, it seems unlikely you could get back down. Loosely attached to a wall is a small piece of paper.


[step 31] Act: climb chimney


[step 31] Reward:0, Cumulative Rewards:47

[step 32] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 32] Act: west


[step 32] Reward:0, Cumulative Rewards:47

[step 33] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 33] Act: east


[step 33] Reward:0, Cumulative Rewards:47

[step 34] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 34] Act: west


[step 34] Reward:0, Cumulative Rewards:47

[step 35] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 35] Act: east


[step 35] Reward:0, Cumulative Rewards:47

[step 36] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 36] Act: west


[step 36] Reward:0, Cumulative Rewards:47

[step 37] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 37] Act: east


[step 37] Reward:0, Cumulative Rewards:47

[step 38] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 38] Act: west


[step 38] Reward:0, Cumulative Rewards:47

[step 39] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 39] Act: east


[step 39] Reward:0, Cumulative Rewards:47

[step 40] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 40] Act: west


[step 40] Reward:0, Cumulative Rewards:47

[step 41] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 41] Act: east


[step 41] Reward:0, Cumulative Rewards:47

[step 42] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 42] Act: close window


[step 42] Reward:0, Cumulative Rewards:47

[step 43] Obs:
The window closes (more easily than it opened).


[step 43] Act: west


[step 43] Reward:0, Cumulative Rewards:47

[step 44] Obs:
Living Room There is a sword here. Your collection of treasures consists of:     A broken clockwork canary     A broken jewel encrusted egg


[step 44] Act: break in egg


[step 44] Reward:0, Cumulative Rewards:47

[step 45] Obs:
Opened.


[step 45] Act: pick up canary


[step 45] Reward:-1, Cumulative Rewards:46

[step 46] Obs:
Taken.


[step 46] Act: apply canary to case


[step 46] Reward:1, Cumulative Rewards:47

[step 47] Obs:
Done.


[step 47] Act: pick up canary


[step 47] Reward:-1, Cumulative Rewards:46

[step 48] Obs:
Taken.


[step 48] Act: apply canary to case


[step 48] Reward:1, Cumulative Rewards:47

[step 49] Obs:
Done.


[step 49] Act: pick up canary


[step 49] Reward:-1, Cumulative Rewards:46

[step 50] Obs:
Taken.


[step 50] Act: apply canary to case


[step 50] Reward:1, Cumulative Rewards:47

[step 51] Obs:
Done.


[step 51] Act: pick up canary


[step 51] Reward:-1, Cumulative Rewards:46

[step 52] Obs:
Taken.


[step 52] Act: apply canary to case


[step 52] Reward:1, Cumulative Rewards:47

[step 53] Obs:
Done.


[step 53] Act: pick up canary


[step 53] Reward:-1, Cumulative Rewards:46

[step 54] Obs:
Taken.


[step 54] Act: apply canary to case


[step 54] Reward:1, Cumulative Rewards:47

[step 55] Obs:
Done.


[step 55] Act: pick up sword


[step 55] Reward:0, Cumulative Rewards:47

[step 56] Obs:
Taken.


[step 56] Act: apply painting to case


[step 56] Reward:6, Cumulative Rewards:53

[step 57] Obs:
Done.


[step 57] Act: east


[step 57] Reward:0, Cumulative Rewards:53

[step 58] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 58] Act: west


[step 58] Reward:0, Cumulative Rewards:53

[step 59] Obs:
Living Room Your collection of treasures consists of:   A painting   A broken clockwork canary   A broken jewel encrusted egg


[step 59] Act: apply sword to case


[step 59] Reward:0, Cumulative Rewards:53

[step 60] Obs:
Done.


[step 60] Act: apply lantern to case


[step 60] Reward:0, Cumulative Rewards:53

[step 61] Obs:
Done.


[step 61] Act: pick up sword


[step 61] Reward:0, Cumulative Rewards:53

[step 62] Obs:
Taken.


[step 62] Act: apply sword to case


[step 62] Reward:0, Cumulative Rewards:53

[step 63] Obs:
Done.


[step 63] Act: pick up painting


[step 63] Reward:-6, Cumulative Rewards:47

[step 64] Obs:
Taken.


[step 64] Act: pick up lantern


[step 64] Reward:0, Cumulative Rewards:47

[step 65] Obs:
Taken.


[step 65] Act: apply lantern to case


[step 65] Reward:0, Cumulative Rewards:47

[step 66] Obs:
Done.


[step 66] Act: apply painting to case


[step 66] Reward:6, Cumulative Rewards:53

[step 67] Obs:
Done.


[step 67] Act: east


[step 67] Reward:0, Cumulative Rewards:53

[step 68] Obs:
Kitchen On the table is an elongated brown sack, smelling of hot peppers. A bottle is sitting on the table. The glass bottle contains:   A quantity of water


[step 68] Act: pick up bottle


[step 68] Reward:0, Cumulative Rewards:53

[step 69] Obs:
Taken.


[step 69] Act: pick up sack


[step 69] Reward:0, Cumulative Rewards:53

[step 70] Obs:
Taken.


[step 70] Act: put quantity on table


[step 70] Reward:0, Cumulative Rewards:53

[step 71] Obs:
Done.


[step 71] Act: west


[step 71] Reward:0, Cumulative Rewards:53

[step 72] Obs:
Living Room Your collection of treasures consists of:   A painting   A brass lantern (providing light)   A sword   A broken clockwork canary   A broken jewel encrusted egg


[step 72] Act: apply sack to case


[step 72] Reward:0, Cumulative Rewards:53

[step 73] Obs:
Done.


[step 73] Act: pick up sack


[step 73] Reward:0, Cumulative Rewards:53

[step 74] Obs:
Taken.


[step 74] Act: fill case with sack


[step 74] Reward:0, Cumulative Rewards:53

[step 75] Obs:
Done.


[step 75] Act: pick up sack


[step 75] Reward:0, Cumulative Rewards:53

[step 76] Obs:
Taken.


[step 76] Act: pick up painting


[step 76] Reward:-6, Cumulative Rewards:47

[step 77] Obs:
Taken.


[step 77] Act: fill case with sack


[step 77] Reward:0, Cumulative Rewards:47

[step 78] Obs:
Done.


[step 78] Act: apply bottle to case


[step 78] Reward:0, Cumulative Rewards:47

[step 79] Obs:
Done.


[step 79] Act: pick up bottle


[step 79] Reward:0, Cumulative Rewards:47

[step 80] Obs:
Taken.


[step 80] Act: apply painting to case


[step 80] Reward:6, Cumulative Rewards:53

[step 81] Obs:
Done.


[step 81] Act: drop bottle


[step 81] Reward:0, Cumulative Rewards:53

[step 82] Obs:
Dropped.


[step 82] Act: east


[step 82] Reward:0, Cumulative Rewards:53

[step 83] Obs:
Kitchen Sitting on the kitchen table is:    A quantity of water


[step 83] Act: west


[step 83] Reward:0, Cumulative Rewards:53

[step 84] Obs:
Living Room There is a glass bottle here. Your collection of treasures consists of:     A painting     A brown sack     A brass lantern (providing light)     A sword     A broken clockwork canary     A broken jewel encrusted egg


[step 84] Act: pick up sack


[step 84] Reward:0, Cumulative Rewards:53

[step 85] Obs:
Taken.


[step 85] Act: east


[step 85] Reward:0, Cumulative Rewards:53

[step 86] Obs:
Kitchen Sitting on the kitchen table is:    A quantity of water


[step 86] Act: west


[step 86] Reward:0, Cumulative Rewards:53

[step 87] Obs:
Living Room There is a glass bottle here. Your collection of treasures consists of:     A painting     A brass lantern (providing light)     A sword     A broken clockwork canary     A broken jewel encrusted egg


[step 87] Act: apply sack to case


[step 87] Reward:0, Cumulative Rewards:53

[step 88] Obs:
Done.


[step 88] Act: east


[step 88] Reward:0, Cumulative Rewards:53

[step 89] Obs:
Kitchen Sitting on the kitchen table is:    A quantity of water


[step 89] Act: west


[step 89] Reward:0, Cumulative Rewards:53

[step 90] Obs:
Living Room There is a glass bottle here. Your collection of treasures consists of:     A brown sack     A painting     A brass lantern (providing light)     A sword     A broken clockwork canary     A broken jewel encrusted egg


[step 90] Act: apply sack to case


[step 90] Reward:0, Cumulative Rewards:53

[step 91] Obs:
That's easy for you to say since you don't even have the brown sack.


[step 91] Act: break in sack


[step 91] Reward:0, Cumulative Rewards:53

[step 92] Obs:
Opening the brown sack reveals a lunch, and a clove of garlic.


[step 92] Act: apply sack to case


[step 92] Reward:0, Cumulative Rewards:53

[step 93] Obs:
That's easy for you to say since you don't even have the brown sack.


[step 93] Act: break in bottle


[step 93] Reward:0, Cumulative Rewards:53

[step 94] Obs:
Opened.


[step 94] Act: apply sack to case


[step 94] Reward:0, Cumulative Rewards:53

[step 95] Obs:
That's easy for you to say since you don't even have the brown sack.


[step 95] Act: pick up sack


[step 95] Reward:0, Cumulative Rewards:53

[step 96] Obs:
Taken.


[step 96] Act: shake sack


[step 96] Reward:0, Cumulative Rewards:53

[step 97] Obs:
The contents of the brown sack spills to the ground.


[step 97] Act: apply sack to case


[step 97] Reward:0, Cumulative Rewards:53

[step 98] Obs:
Done.


[step 98] Act: pick up sword


[step 98] Reward:0, Cumulative Rewards:53

[step 99] Obs:
Taken.


[step 99] Act: east


[step 99] Reward:0, Cumulative Rewards:53

[step 100] Obs:
Kitchen Sitting on the kitchen table is:    A quantity of water


[step 100] Act: drop sword


[step 100] Reward:0, Cumulative Rewards:53

[step 101] Obs:
Dropped.


==> Text Games (camera-ready)/zork3.txt <==
[step 0] Obs:Endless Stair You are at the bottom of a seemingly endless stair, winding its way upward beyond your vision. An eerie light, coming from all around you, casts strange shadows on the walls. To the south is a dark and winding trail. Your old friend, the brass lantern, is at your feet.


[step 1] Act: pick up lantern


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
Taken.


[step 2] Act: light lamp


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
The lamp is now on.


[step 3] Act: south


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs: 
Junction You are at the junction of a north south passage and an east west passage. To the north, you can make out the bottom of a stairway. The ways to the east and south are relatively cramped, but a wider trail leads to the west. Standing before you is a great rock. Imbedded within it is an Elvish sword.


[step 4] Act: south


[step 4] Reward:0, Cumulative Rewards:0

[step 5] Obs: 
Creepy Crawl You are in a dark and quite creepy crawlway with passages leaving to the north, east, south, and southwest.


[step 5] Act: southwest


[step 5] Reward:0, Cumulative Rewards:0

[step 6] Obs: 
Land of Shadow You are at the eastern end of a dark, featureless landscape of shallow hills. Paths to the east and southeast re enter the rock.


[step 6] Act: southeast


[step 6] Reward:0, Cumulative Rewards:0

[step 7] Obs: 
Foggy Room You are in a dank passage filled with a wispy fog. A spooky passageway leads north and a wider path heads off to the south. To the west, the path leaves the rock and enters an eerie, shadowy land.


[step 7] Act: west


[step 7] Reward:0, Cumulative Rewards:0

[step 8] Obs: 
Land of Shadow


[step 8] Act: northwest


[step 8] Reward:1, Cumulative Rewards:1

[step 9] Obs: 
Land of Shadow You are in a shadowy land of low, rolling hills stretching out to the west and south. The land is bordered to the north by a massive stone wall. Ancient and weathered, the wall has crumbled enough at one point to permit passage. Through the shadows, a cloaked and hooded figure appears before you, blocking the southern exit from the room and carrying a brightly glowing sword. From nowhere, the sword from the junction appears in your hand, wildly glowing!


[step 9] Act: cut figure with sword


[step 9] Reward:1, Cumulative Rewards:2

[step 10] Obs: 
A quick stroke catches the hooded figure off guard! Blood trickles down the figure's arm! The figure has a light wound which hasn't affected its seemingly great strength. The hooded figure thrusts, but you fight back and send it flying to the ground!


[step 10] Act: drop sword


[step 10] Reward:0, Cumulative Rewards:2

[step 11] Obs: 
Dropped. The hooded figure stabs nonchalantly with its sword and misses.


[step 11] Act: west


[step 11] Reward:0, Cumulative Rewards:2

[step 12] Obs: 
Land of Shadow You are standing atop a steep cliff, looking west over a vast ocean. Far below, the surf pounds at a sandy beach. To the south and east are rolling hills filled with eerie shadows. A path cut into the face of the cliff descends toward the beach. To the north is a tall stone wall, which ends at the cliff edge. It was obviously built long ago, and directly north is a spot where you could climb over the rubble of the decaying wall. You can hear quiet footsteps nearby.


[step 12] Act: north


[step 12] Reward:0, Cumulative Rewards:2

[step 13] Obs: 
Cliff This is a remarkable spot in the dungeon. Perhaps two hundred feet above you is a gaping hole in the earth's surface through which pours bright sunshine! A few seedlings from the world above, nurtured by the sunlight and occasional rains, have grown into giant trees, making this a virtual oasis in the desert of the Underground Empire. To the west is a sheer precipice, dropping nearly fifty feet to jagged rocks below. The way south is barred by a forbidding stone wall, crumbling from age. There is a jagged opening in the wall to the southwest, through which leaks a fine mist. The land to the east looks lifeless and barren. A rope is tied to one of the large trees here and is dangling over the side of the cliff, reaching down to the shelf below. It seems as if somebody has been here recently, as there is some fresh bread lying beneath one of the other trees.


[step 13] Act: climb rope


[step 13] Reward:1, Cumulative Rewards:3

[step 14] Obs: 
Cliff Ledge This is a rock strewn ledge near the base of a tall cliff. The bottom of the cliff is another fifteen feet below. You have little hope of climbing up the cliff face, but you might be able to scramble down from here (though it's doubtful you could return). A long piece of rope is dangling down from the top of the cliff and is within your reach. A large chest, closed and locked, is lying among the boulders.


[step 14] Act: climb rope


[step 14] Reward:0, Cumulative Rewards:3

[step 15] Obs: 
Cliff Base You are at the base of a steep cliff. Directly above you is a wide ledge and far above that some natural sunlight can be seen. To the northeast is a steeply climbing path and the ground becomes sandy toward the south.


[step 15] Act: northeast


[step 15] Reward:0, Cumulative Rewards:3

[step 16] Obs: 
Hairpin Loop You are at a sharp turn on a narrow and steeply sloping path, strewn with boulders of various sizes. The path climbs sharply toward a desolate plain to the southeast. Southwest of here the path winds down to the base of a cliff.


[step 16] Act: climb down boulders


[step 16] Reward:0, Cumulative Rewards:3

[step 17] Obs: 
Cliff Base


[step 17] Act: northeast


[step 17] Reward:0, Cumulative Rewards:3

[step 18] Obs: 
Hairpin Loop


[step 18] Act: climb boulders


[step 18] Reward:0, Cumulative Rewards:3

[step 19] Obs: 
Barren Area You are west of the junction, where the rock bound passage widens out into a large, flat area. Although the land here is barren, you can see vegetation to the west. South of here is a mighty wall of stone, ancient and crumbling.  To the southwest the wall has decayed enough to form an opening, through which seeps a thin mist. A trail dips sharply into rocky terrain to the northwest.


[step 19] Act: drop lamp


[step 19] Reward:0, Cumulative Rewards:3

[step 20] Obs: 
Dropped.


[step 20] Act: pick up lamp


[step 20] Reward:0, Cumulative Rewards:3

[step 21] Obs: 
Taken.


[step 21] Act: east


[step 21] Reward:0, Cumulative Rewards:3

[step 22] Obs: 
Junction Standing before you is a great rock.


[step 22] Act: south


[step 22] Reward:0, Cumulative Rewards:3

[step 23] Obs: 
Creepy Crawl


[step 23] Act: south


[step 23] Reward:0, Cumulative Rewards:3

[step 24] Obs: 
Foggy Room


[step 24] Act: drop lamp


[step 24] Reward:0, Cumulative Rewards:3

[step 25] Obs: 
Dropped.


[step 25] Act: pick up lamp


[step 25] Reward:0, Cumulative Rewards:3

[step 26] Obs: 
Taken.


[step 26] Act: drop lamp


[step 26] Reward:0, Cumulative Rewards:3

[step 27] Obs: 
Dropped.


[step 27] Act: north


[step 27] Reward:0, Cumulative Rewards:3

[step 28] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 28] Act: south


[step 28] Reward:0, Cumulative Rewards:3

[step 29] Obs: 
Foggy Room There is a lamp here.


[step 29] Act: pick up lamp


[step 29] Reward:0, Cumulative Rewards:3

[step 30] Obs: 
Taken.


[step 30] Act: drop lamp


[step 30] Reward:0, Cumulative Rewards:3

[step 31] Obs: 
Dropped.


[step 31] Act: north


[step 31] Reward:0, Cumulative Rewards:3

[step 32] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 32] Act: south


[step 32] Reward:0, Cumulative Rewards:3

[step 33] Obs: 
Foggy Room There is a lamp here.


[step 33] Act: pick up lamp


[step 33] Reward:0, Cumulative Rewards:3

[step 34] Obs: 
Taken.


[step 34] Act: drop lamp


[step 34] Reward:0, Cumulative Rewards:3

[step 35] Obs: 
Dropped.


[step 35] Act: pick up lamp


[step 35] Reward:0, Cumulative Rewards:3

[step 36] Obs: 
Taken.


[step 36] Act: drop lamp


[step 36] Reward:0, Cumulative Rewards:3

[step 37] Obs: 
Dropped.


[step 37] Act: pick up lamp


[step 37] Reward:0, Cumulative Rewards:3

[step 38] Obs: 
Taken.


[step 38] Act: drop lamp


[step 38] Reward:0, Cumulative Rewards:3

[step 39] Obs: 
Dropped.


[step 39] Act: pick up lamp


[step 39] Reward:0, Cumulative Rewards:3

[step 40] Obs: 
Taken.


[step 40] Act: drop lamp


[step 40] Reward:0, Cumulative Rewards:3

[step 41] Obs: 
Dropped.


[step 41] Act: north


[step 41] Reward:0, Cumulative Rewards:3

[step 42] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 42] Act: south


[step 42] Reward:0, Cumulative Rewards:3

[step 43] Obs: 
Foggy Room There is a lamp here.


[step 43] Act: pick up lamp


[step 43] Reward:0, Cumulative Rewards:3

[step 44] Obs: 
Taken.


[step 44] Act: drop lamp


[step 44] Reward:0, Cumulative Rewards:3

[step 45] Obs: 
Dropped.


[step 45] Act: north


[step 45] Reward:0, Cumulative Rewards:3

[step 46] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 46] Act: south


[step 46] Reward:0, Cumulative Rewards:3

[step 47] Obs: 
Foggy Room There is a lamp here.


[step 47] Act: pick up lamp


[step 47] Reward:0, Cumulative Rewards:3

[step 48] Obs: 
Taken.


[step 48] Act: drop lamp


[step 48] Reward:0, Cumulative Rewards:3

[step 49] Obs: 
Dropped.


[step 49] Act: north


[step 49] Reward:0, Cumulative Rewards:3

[step 50] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 50] Act: south


[step 50] Reward:0, Cumulative Rewards:3

[step 51] Obs: 
Foggy Room There is a lamp here.


[step 51] Act: pick up lamp


[step 51] Reward:0, Cumulative Rewards:3

[step 52] Obs: 
Taken.


[step 52] Act: drop lamp


[step 52] Reward:0, Cumulative Rewards:3

[step 53] Obs: 
Dropped.


[step 53] Act: pick up lamp


[step 53] Reward:0, Cumulative Rewards:3

[step 54] Obs: 
Taken.


[step 54] Act: drop lamp


[step 54] Reward:0, Cumulative Rewards:3

[step 55] Obs: 
Dropped.


[step 55] Act: pick up lamp


[step 55] Reward:0, Cumulative Rewards:3

[step 56] Obs: 
Taken.


[step 56] Act: drop lamp


[step 56] Reward:0, Cumulative Rewards:3

[step 57] Obs: 
Dropped.


[step 57] Act: south


[step 57] Reward:0, Cumulative Rewards:3

[step 58] Obs: 
Lake Shore You are in a wide cavern on the north shore of a small lake. Some polished stone steps lead to the southeast and a sheer rock face prevents any movement around the lake to the southwest. The cavern is dimly lit from above.


[step 58] Act: enter lake


[step 58] Reward:1, Cumulative Rewards:4

[step 59] Obs: 
You are nearly paralyzed by the icy waters as you swim into the center of the lake.  On the Lake You are floating on the surface of the lake. The water is ice cold and your ability to survive here for long is very questionable. A swim north puts you at your starting point. Conditions to the east are poor where the lake turns into swamp. The west and south shores are suitable for walking, however.


[step 59] Act: northwest


[step 59] Reward:0, Cumulative Rewards:4

[step 60] Obs: 
Western Shore You are on the western shore of the lake. The ground here is quite hard, but a few sickly reeds manage to grow near the water's edge. The only path leads into the rock to the south.


[step 60] Act: south


[step 60] Reward:0, Cumulative Rewards:4

[step 61] Obs: 
Scenic Vista You are in a small chamber carved in the rock, with the sole exit to the north. Mounted on one wall is a table labelled "Scenic Vista," whose featureless surface is angled toward you. One might believe that the table was used to indicate points of interest in the view from this spot, like those found in many parks. On the other hand, your surroundings are far from spacious and by no stretch of the imagination could this spot be considered scenic. An indicator above the table reads "III". Mounted on one wall is a flaming torch, which fills the room with a flickering light. The indicator above the table flickers briefly, then changes to "IV".


[step 61] Act: north


[step 61] Reward:0, Cumulative Rewards:4

[step 62] Obs: 
Western Shore


[step 62] Act: enter lake


[step 62] Reward:0, Cumulative Rewards:4

[step 63] Obs: 
You are nearly paralyzed by the icy waters as you swim into the center of the lake.  On the Lake


[step 63] Act: climb down lake


[step 63] Reward:0, Cumulative Rewards:4

[step 64] Obs: 
Underwater You are below the surface of the lake. It turns out that the lake is quite shallow and the bottom is only a few feet below you. Considering the frigid temperature of the water, you should probably not plan an extended stay.  The lake bottom is sandy and a few hearty plants and algae live there. Out of the corner of your eye, a small, shiny object appears in the sand. A moment later, it is gone!


[step 64] Act: climb algae


[step 64] Reward:0, Cumulative Rewards:4

[step 65] Obs: 
On the Lake


[step 65] Act: climb down lake


[step 65] Reward:0, Cumulative Rewards:4

[step 66] Obs: 
Underwater Something sparkling in the sand catches your eye for a moment. The icy waters are taking their toll. You will not be able to hold out much longer.


[step 66] Act: climb algae


[step 66] Reward:0, Cumulative Rewards:4

[step 67] Obs: 
On the Lake


[step 67] Act: north


[step 67] Reward:0, Cumulative Rewards:4

[step 68] Obs: 
Lake Shore


[step 68] Act: north


[step 68] Reward:0, Cumulative Rewards:4

[step 69] Obs: 
Foggy Room There is a lamp here.


[step 69] Act: pick up lamp


[step 69] Reward:0, Cumulative Rewards:4

[step 70] Obs: 
Taken.


[step 70] Act: west


[step 70] Reward:0, Cumulative Rewards:4

[step 71] Obs: 
Land of Shadow


[step 71] Act: northwest


[step 71] Reward:0, Cumulative Rewards:4

[step 72] Obs: 
Land of Shadow There is a sword here. There is a great tremor from within the earth. The entire dungeon shakes violently and loose debris starts to fall from above you.


[step 72] Act: north


[step 72] Reward:0, Cumulative Rewards:4

[step 73] Obs: 
Barren Area


[step 73] Act: east


[step 73] Reward:0, Cumulative Rewards:4

[step 74] Obs: 
Junction Standing before you is a great rock.


[step 74] Act: drop lamp


[step 74] Reward:0, Cumulative Rewards:4

[step 75] Obs: 
Dropped.


[step 75] Act: pick up lamp


[step 75] Reward:0, Cumulative Rewards:4

[step 76] Obs: 
Taken.


[step 76] Act: north


[step 76] Reward:0, Cumulative Rewards:4

[step 77] Obs: 
Endless Stair


[step 77] Act: south


[step 77] Reward:0, Cumulative Rewards:4

[step 78] Obs: 
Junction Standing before you is a great rock.


[step 78] Act: west


[step 78] Reward:0, Cumulative Rewards:4

[step 79] Obs: 
Barren Area


[step 79] Act: east


[step 79] Reward:0, Cumulative Rewards:4

[step 80] Obs: 
Junction Standing before you is a great rock.


[step 80] Act: south


[step 80] Reward:0, Cumulative Rewards:4

[step 81] Obs: 
Creepy Crawl


[step 81] Act: north


[step 81] Reward:0, Cumulative Rewards:4

[step 82] Obs: 
Junction Standing before you is a great rock.


[step 82] Act: west


[step 82] Reward:0, Cumulative Rewards:4

[step 83] Obs: 
Barren Area


[step 83] Act: east


[step 83] Reward:0, Cumulative Rewards:4

[step 84] Obs: 
Junction Standing before you is a great rock.


[step 84] Act: north


[step 84] Reward:0, Cumulative Rewards:4

[step 85] Obs: 
Endless Stair


[step 85] Act: south


[step 85] Reward:0, Cumulative Rewards:4

[step 86] Obs: 
Junction Standing before you is a great rock.


[step 86] Act: west


[step 86] Reward:0, Cumulative Rewards:4

[step 87] Obs: 
Barren Area


[step 87] Act: east


[step 87] Reward:0, Cumulative Rewards:4

[step 88] Obs: 
Junction Standing before you is a great rock.


[step 88] Act: north


[step 88] Reward:0, Cumulative Rewards:4

[step 89] Obs: 
Endless Stair


[step 89] Act: blow out lamp


[step 89] Reward:0, Cumulative Rewards:4

[step 90] Obs: 
The lamp is now off.


[step 90] Act: south


[step 90] Reward:0, Cumulative Rewards:4

[step 91] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 91] Act: light lamp


[step 91] Reward:0, Cumulative Rewards:4

[step 92] Obs: 
The lamp is now on.  Junction You are at the junction of a north south passage and an east west passage. To the north, you can make out the bottom of a stairway. The ways to the east and south are relatively cramped, but a wider trail leads to the west. Standing before you is a great rock.


[step 92] Act: south


[step 92] Reward:0, Cumulative Rewards:4

[step 93] Obs: 
Creepy Crawl


[step 93] Act: blow out lamp


[step 93] Reward:0, Cumulative Rewards:4

[step 94] Obs: 
The lamp is now off. It is now pitch black.


[step 94] Act: light lamp


[step 94] Reward:0, Cumulative Rewards:4

[step 95] Obs: 
The lamp is now on.  Creepy Crawl You are in a dark and quite creepy crawlway with passages leaving to the north, east, south, and southwest.


[step 95] Act: north


[step 95] Reward:0, Cumulative Rewards:4

[step 96] Obs: 
Junction Standing before you is a great rock.


[step 96] Act: west


[step 96] Reward:0, Cumulative Rewards:4

[step 97] Obs: 
Barren Area


[step 97] Act: east


[step 97] Reward:0, Cumulative Rewards:4

[step 98] Obs: 
Junction Standing before you is a great rock.


[step 98] Act: north


[step 98] Reward:0, Cumulative Rewards:4

[step 99] Obs: 
Endless Stair


[step 99] Act: south


[step 99] Reward:0, Cumulative Rewards:4

[step 100] Obs: 
Junction Standing before you is a great rock.


[step 100] Act: west


[step 100] Reward:0, Cumulative Rewards:4

[step 101] Obs: 
Barren Area


==> Text Games (camera-ready)/ztuu.txt <==

[step 0] Obs: 
It is with great hope and expectation I send you on this mission," the Grand Inquisitor intones, his voice booming like distant, rumbling thunderheads. "We have discovered what appears to be a piece of the Great Underground Empire, never before explored. I would have sent Grubald the Bold, but he's busy. As is Matchlick the Mighty. So, 'tis you."  "What of Linklaw the Lucky?" you ask shyly.  "Laid up. I'm afraid 'tis you and none other. A simple, solo quest, one of fun and mirth, mischief and merriment, a jaunt, an excursion, a simple outing. Merely explore, enjoy yourself, and bring back news of what lies there, long ago buried for countless ages."  "And Fretsham the Fortunate?" you ask hopefully.  "A fatality!" the Inquisitor booms. "Here," he says with evaporating patience, "take these and be of good cheer." He thrusts into your hands two things: a brass lantern of dubious quality; and a plastic sword of no antiquity or use whatsoever.  "But what of Kolchack the   "  "Enough! Kolchack is contracted. Remember, who is the boss of you!"  He pauses briefly as if awaiting a reply. Then without warning, he answers his own question. "Me! I am the boss of you! Now begone!"  And with that, you embark on...  Zork: The Undiscovered Underground, a text adventure prequel to Zork Grand Inquisitor Copyright 1997 by Activision Inc. Written by Marc Blank and Mike Berlyn, programmed by Gerry Kevin Wilson. Release 16 / Serial number 970828 / Inform v6.13 Library 6/2 Standard interpreter 1.0  New Excavation You are standing at the entrance of a narrow, waist high tunnel that winds out of sight to the northeast. This, you have been told, is the entrance to the newfound areas of the Great Underground Empire. In your left hand hangs a rather unconvincing replica of the traditional adventurer's brass lantern. In the other is an ersatz Elvish sword of no antiquity whatsoever. Its plastic blade, dull as a bread knife, barely reflects the lantern's dim and uneven glow.


[step 1] Act: blow out brass


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
The lantern is now off. You had better hope that it comes back on when you come to your senses.


[step 2] Act: climb up northeast


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
As you enter the tunnel, you feel a slight rumble beneath your crepe soled boots. As you turn to look back up to the exit, giant, translucent boulders begin to fall from the walls and ceiling. You duck and cover your head    when the dust clears, you feel your heart sink in your chest. You are trapped!  Darkness It's pitch black. You are likely to be eaten by a grue.


[step 3] Act: hit brass


[step 3] Reward:5, Cumulative Rewards:5

[step 4] Obs: 
Your rough treatment of the lantern was enough to get it lit again. This must be your lucky day.  Tunnel You are in a narrow tunnel whose entrance has been blocked by gigantic, translucent boulders. Your only option is to continue to the northeast, where the tunnel gradually widens.  [Your score has just gone up by five points.]


[step 4] Act: climb up northeast


[step 4] Reward:0, Cumulative Rewards:5

[step 5] Obs: 
Cultural Complex This imposing ante room, the center of what was apparently the cultural center of the GUE, is adorned in the ghastly style of the GUE's "Grotesque Period."  With leering gargoyles, cartoonish friezes depicting long forgotten scenes of GUE history, and primitive statuary of pointy headed personages unknown (perhaps very, very distant progenitors of the Flatheads), the place would have been best left undiscovered. North of here, a large hallway passes under the roughly hewn inscription "Convention Center."  To the east, under a fifty story triumphal arch, a passageway the size of a large city boulevard opens into the Royal Theater. A relatively small and unobtrusive sign (perhaps ten feet high) stands nearby. South, a smaller and more dignified (i.e. post Dimwit) path leads into what is billed as the "Hall of Science."


[step 5] Act: north


[step 5] Reward:0, Cumulative Rewards:5

[step 6] Obs: 
Convention Center Lobby You are standing at the entrance of the GUE Convention Center. On the floor, you can see occasional splotches of paint through the grime and dust. Although the whole cultural center appears to have been long abandoned, loud, low pitched sounds emanate from the door standing open to the north. And while these sounds most closely approximate those made by under lubricated granola fabricators, they nonetheless fill you with dread. Next to the door is a sign, and to the sign's left (northwest to you) is a souvenir stand. The cultural center's lobby lies to the south.


[step 6] Act: northwest


[step 6] Reward:0, Cumulative Rewards:5

[step 7] Obs: 
Souvenir Stand You find yourself standing in front of a souvenir stand that is clearly affiliated with the Convention Center. An odd looking salesman sits behind the counter, his head resting on his hand and his eyes glued to a spot somewhere above and behind you (a quick, frightened glance over your shoulder reveals nothing eye catching; indeed, nothing at all.) A notice on the counter points toward a small, curtained room to the north.  On the counter are four candy bars (a Baby Rune, a Multi Implementeers, a ZM100000 and a Forever Gores), some popcorn, some postcards and a chicken finger.  You can see a salesman here.


[step 7] Act: drop sword


[step 7] Reward:0, Cumulative Rewards:5

[step 8] Obs: 
True, the sword is not a formidable weapon, but it is the only one you've got. Oh well.


[step 8] Act: consult salesman


[step 8] Reward:0, Cumulative Rewards:5

[step 9] Obs: 
Although not much of a conversationalist, the salesman leans forward to listen.  Two things are immediately obvious: 1) He is not a regular user of toothpaste or mouthwash and 2) He is obviously wearing a mask.


[step 9] Act: dig baby with mask


[step 9] Reward:8, Cumulative Rewards:13

[step 10] Obs: 
(first taking the mask) With the salesman's hot, fetid breath threatening to exfoliate multiple layers of facial epidermis, you quickly pull the mask from his face. In hellish harmony, two terrifying screams fill the air: yours, as the first human to see a grue; and his, as prelude to a graphic demonstration of why it is that they aren't seen by light of day (to wit: spontaneous grueish combustion, leaving only a greasy slick on the ground by your feet.) Although you will spend the rest of your life trying to forget what you have just seen, the sight of that sickly glowing fur, fish mouthed face and razor like fingers remains forever etched in your mind. You throw the mask away in horror at what you've just seen.  [Your score has just gone up by eight points.]


[step 10] Act: dig baby with forever


[step 10] Reward:1, Cumulative Rewards:14

[step 11] Obs: 
(first taking the Forever Gores)  [Your score has just gone up by one point.] Digging would achieve nothing here.


[step 11] Act: lower baby


[step 11] Reward:1, Cumulative Rewards:15

[step 12] Obs: 
(first taking the Baby Rune)  [Your score has just gone up by one point.] Dropped.


[step 12] Act: take implementeers from baby


[step 12] Reward:1, Cumulative Rewards:16

[step 13] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 13] Act: take implementeers from baby


[step 13] Reward:1, Cumulative Rewards:17

[step 14] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 14] Act: take implementeers from baby


[step 14] Reward:1, Cumulative Rewards:18

[step 15] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 15] Act: take implementeers from baby


[step 15] Reward:1, Cumulative Rewards:19

[step 16] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 16] Act: take implementeers from baby


[step 16] Reward:1, Cumulative Rewards:20

[step 17] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 17] Act: take implementeers from baby


[step 17] Reward:1, Cumulative Rewards:21

[step 18] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 18] Act: take implementeers from baby


[step 18] Reward:1, Cumulative Rewards:22

[step 19] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 19] Act: take implementeers from baby


[step 19] Reward:1, Cumulative Rewards:23

[step 20] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 20] Act: take implementeers from baby


[step 20] Reward:1, Cumulative Rewards:24

[step 21] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 21] Act: take implementeers from baby


[step 21] Reward:1, Cumulative Rewards:25

[step 22] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 22] Act: take implementeers from baby


[step 22] Reward:1, Cumulative Rewards:26

[step 23] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 23] Act: take implementeers from baby


[step 23] Reward:1, Cumulative Rewards:27

[step 24] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 24] Act: take implementeers from baby


[step 24] Reward:1, Cumulative Rewards:28

[step 25] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 25] Act: take implementeers from baby


[step 25] Reward:1, Cumulative Rewards:29

[step 26] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 26] Act: take implementeers from baby


[step 26] Reward:1, Cumulative Rewards:30

[step 27] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 27] Act: take implementeers from baby


[step 27] Reward:1, Cumulative Rewards:31

[step 28] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 28] Act: take implementeers from baby


[step 28] Reward:1, Cumulative Rewards:32

[step 29] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 29] Act: lower sword


[step 29] Reward:0, Cumulative Rewards:32

[step 30] Obs: 
(first taking the cheaply made sword) True, the sword is not a formidable weapon, but it is the only one you've got. Oh well.  The lantern dims a little.


[step 30] Act: take implementeers from baby


[step 30] Reward:1, Cumulative Rewards:33

[step 31] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 31] Act: take implementeers from baby


[step 31] Reward:1, Cumulative Rewards:34

[step 32] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 32] Act: take implementeers from baby


[step 32] Reward:1, Cumulative Rewards:35

[step 33] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 33] Act: take implementeers from baby


[step 33] Reward:1, Cumulative Rewards:36

[step 34] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]

[step 34] Act: take implementeers from baby


[step 34] Reward:1, Cumulative Rewards:37

[step 35] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 35] Act: lower baby


[step 35] Reward:1, Cumulative Rewards:38

[step 36] Obs: 
(first taking the Baby Rune)  [Your score has just gone up by one point.] Dropped.  The lantern flickers and goes out.  It is now pitch dark in here!


[step 36] Act: hit brass


[step 36] Reward:0, Cumulative Rewards:38

[step 37] Obs: 
Your rough treatment of the lantern was enough to get it lit again. This must be your lucky day.  Souvenir Stand You find yourself standing in front of a souvenir stand that is clearly affiliated with the Convention Center.  A notice on the counter points toward a small, curtained room to the north.  On the counter are two candy bars (a Multi Implementeers and a ZM100000), some popcorn, some postcards and a chicken finger.  You can see a Baby Rune and a cheaply made sword here.


[step 37] Act: take implementeers from baby


[step 37] Reward:1, Cumulative Rewards:39

[step 38] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 38] Act: take implementeers from baby


[step 38] Reward:1, Cumulative Rewards:40

[step 39] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 39] Act: take implementeers from baby


[step 39] Reward:1, Cumulative Rewards:41

[step 40] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 40] Act: take implementeers from baby


[step 40] Reward:1, Cumulative Rewards:42

[step 41] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 41] Act: take implementeers from baby


[step 41] Reward:1, Cumulative Rewards:43

[step 42] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 42] Act: take implementeers from baby


[step 42] Reward:1, Cumulative Rewards:44

[step 43] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 43] Act: take implementeers from baby


[step 43] Reward:1, Cumulative Rewards:45

[step 44] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 44] Act: take implementeers from baby


[step 44] Reward:1, Cumulative Rewards:46

[step 45] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 45] Act: take implementeers from baby


[step 45] Reward:1, Cumulative Rewards:47

[step 46] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 46] Act: take implementeers from baby


[step 46] Reward:1, Cumulative Rewards:48

[step 47] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 47] Act: take implementeers from baby


[step 47] Reward:1, Cumulative Rewards:49

[step 48] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 48] Act: take implementeers from baby


[step 48] Reward:1, Cumulative Rewards:50

[step 49] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 49] Act: take implementeers from baby


[step 49] Reward:1, Cumulative Rewards:51

[step 50] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 50] Act: take implementeers from baby


[step 50] Reward:1, Cumulative Rewards:52

[step 51] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 51] Act: take implementeers from baby


[step 51] Reward:1, Cumulative Rewards:53

[step 52] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 52] Act: take implementeers from baby


[step 52] Reward:1, Cumulative Rewards:54

[step 53] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 53] Act: take implementeers from baby


[step 53] Reward:1, Cumulative Rewards:55

[step 54] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 54] Act: take implementeers from baby


[step 54] Reward:1, Cumulative Rewards:56

[step 55] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 55] Act: take implementeers from baby


[step 55] Reward:1, Cumulative Rewards:57

[step 56] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 56] Act: take implementeers from baby


[step 56] Reward:1, Cumulative Rewards:58

[step 57] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 57] Act: take implementeers from baby


[step 57] Reward:1, Cumulative Rewards:59

[step 58] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 58] Act: take implementeers from baby


[step 58] Reward:1, Cumulative Rewards:60

[step 59] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 59] Act: take implementeers from baby


[step 59] Reward:1, Cumulative Rewards:61

[step 60] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 60] Act: take implementeers from baby


[step 60] Reward:1, Cumulative Rewards:62

[step 61] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 61] Act: take implementeers from baby


[step 61] Reward:1, Cumulative Rewards:63

[step 62] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 62] Act: take all


[step 62] Reward:1, Cumulative Rewards:64

[step 63] Obs: 
Baby Rune: Taken. cheaply made sword: Taken. counter: That's hardly portable. notice: There's no need to take the notice.  [Your score has just gone up by one point.]


[step 63] Act: take implementeers from baby


[step 63] Reward:1, Cumulative Rewards:65

[step 64] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 64] Act: take implementeers from baby


[step 64] Reward:1, Cumulative Rewards:66

[step 65] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 65] Act: take implementeers from baby


[step 65] Reward:1, Cumulative Rewards:67

[step 66] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 66] Act: take implementeers from baby


[step 66] Reward:1, Cumulative Rewards:68

[step 67] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 67] Act: take implementeers from baby


[step 67] Reward:1, Cumulative Rewards:69

[step 68] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 68] Act: take implementeers from baby


[step 68] Reward:1, Cumulative Rewards:70

[step 69] Obs: 
But it isn't there now.  The lantern dims a little.  [Your score has just gone up by one point.]


[step 69] Act: take implementeers from baby


[step 69] Reward:1, Cumulative Rewards:71

[step 70] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 70] Act: take implementeers from baby


[step 70] Reward:1, Cumulative Rewards:72

[step 71] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 71] Act: take implementeers from baby


[step 71] Reward:1, Cumulative Rewards:73

[step 72] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 72] Act: take implementeers from baby


[step 72] Reward:1, Cumulative Rewards:74

[step 73] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 73] Act: take implementeers from baby


[step 73] Reward:1, Cumulative Rewards:75

[step 74] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 74] Act: lower implementeers


[step 74] Reward:1, Cumulative Rewards:76

[step 75] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.  The lantern flickers and goes out.  It is now pitch dark in here!


[step 75] Act: hit brass


[step 75] Reward:0, Cumulative Rewards:76

[step 76] Obs: 
Your rough treatment of the lantern was enough to get it lit again. This must be your lucky day.  Souvenir Stand You find yourself standing in front of a souvenir stand that is clearly affiliated with the Convention Center.  A notice on the counter points toward a small, curtained room to the north.  On the counter are a ZM100000, some popcorn, some postcards and a chicken finger.  You can see a Multi Implementeers here.


[step 76] Act: lower implementeers


[step 76] Reward:1, Cumulative Rewards:77

[step 77] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 77] Act: lower implementeers


[step 77] Reward:1, Cumulative Rewards:78

[step 78] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 78] Act: lower implementeers


[step 78] Reward:1, Cumulative Rewards:79

[step 79] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 79] Act: lower implementeers


[step 79] Reward:1, Cumulative Rewards:80

[step 80] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 80] Act: lower implementeers


[step 80] Reward:1, Cumulative Rewards:81

[step 81] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 81] Act: lower implementeers


[step 81] Reward:1, Cumulative Rewards:82

[step 82] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 82] Act: lower implementeers


[step 82] Reward:1, Cumulative Rewards:83

[step 83] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 83] Act: lower implementeers


[step 83] Reward:1, Cumulative Rewards:84

[step 84] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 84] Act: lower implementeers


[step 84] Reward:1, Cumulative Rewards:85

[step 85] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 85] Act: lower implementeers


[step 85] Reward:1, Cumulative Rewards:86

[step 86] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 86] Act: lower implementeers


[step 86] Reward:1, Cumulative Rewards:87

[step 87] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 87] Act: lower implementeers


[step 87] Reward:1, Cumulative Rewards:88

[step 88] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 88] Act: examine chicken


[step 88] Reward:0, Cumulative Rewards:88

[step 89] Obs: 
Closer examination of this item reveals it to be a (ugh) human finger. Vaguely, you recall that these are a favorite of grue children.


[step 89] Act: lower implementeers


[step 89] Reward:1, Cumulative Rewards:89

[step 90] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 90] Act: lower implementeers


[step 90] Reward:1, Cumulative Rewards:90

[step 91] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 91] Act: lower implementeers


[step 91] Reward:1, Cumulative Rewards:91

[step 92] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 92] Act: lower implementeers


[step 92] Reward:1, Cumulative Rewards:92

[step 93] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 93] Act: lower implementeers


[step 93] Reward:1, Cumulative Rewards:93

[step 94] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 94] Act: lower implementeers


[step 94] Reward:1, Cumulative Rewards:94

[step 95] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 95] Act: lower implementeers


[step 95] Reward:1, Cumulative Rewards:95

[step 96] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 96] Act: lower implementeers


[step 96] Reward:1, Cumulative Rewards:96

[step 97] Obs: 
(first taking the Multi Implementeers)  [Your score has just gone up by one point.] Dropped.


[step 97] Act: drop baby


[step 97] Reward:0, Cumulative Rewards:96

[step 98] Obs: 
Dropped.


[step 98] Act: take bars from baby


[step 98] Reward:1, Cumulative Rewards:97

[step 99] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 99] Act: take bars from baby


[step 99] Reward:1, Cumulative Rewards:98

[step 100] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


[step 100] Act: take bars from baby


[step 100] Reward:1, Cumulative Rewards:99

[step 101] Obs: 
But it isn't there now.  [Your score has just gone up by one point.]


==> jewel.txt <==
[step 0] Obs: 
Fifth Layer of the Earth's Crust Endless dark and foreboding passages surround you on all sides. You're cold, tired, and that musty smell in the air has really started getting to you lately. Spelunking seemed much more romantic when you first agreed to accept the mission for the Jewel. Untold riches, fame, glory; it seemed so perfect. Now you're a month into the expedition with little to show for it except for a few rock samples and the death of a party member. You're deep inside the fifth layer of the Earth's crust, surrounded by tight shafts and ominous pits. You are quickly descending to the sixth and final layer; the resting place of the fabled Jewel.  Your good friend and fellow campaigner Jacob is here. He slowly scuttles through the underground by your side.


[step 1] Act: enter west


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
Cool Cavern This cavern features a change in rock type from molten to granite. You can feel a cool breeze coming from the northwest tunnel and flowing to the east. In the dim light, you can also see passages heading west and southwest.


[step 2] Act: enter west


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
East West Passage This smooth tunnel leads east west through an unimpressive granite passage.


[step 3] Act: enter west


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs: 
Carved Steps This room is generally quite a bit bigger than what you're used to underground. Towering stalactites and stalagmites look like imposing sentinels standing guard in the dim light. Passages can be seen to the north and south. Also of interest are the set of stone steps leading up to the west. These steps are completely symmetrical and were obviously created by a master craftsman. Could it be that other humans or humanoids have preceded you to this level of the underground?


[step 4] Act: enter north


[step 4] Reward:0, Cumulative Rewards:0

[step 5] Obs: 
Moss Filled Cave You have entered a north south passage covered from top to bottom with soft spongy moss. This room seems much more humid than the other places you've been to, but still maintains a cool room temperature. The floor of this cavern is covered with a thick layer of dirt and you leave light tracks on it as you walk across it. Strangely, you can also smell the faint trace of... cleaning solvent? Disinfectant? You're not too sure.


[step 5] Act: drop other down silver


[step 5] Reward:0, Cumulative Rewards:0

[step 6] Obs: 
(the fine pair of glowing hands down the gleaming silver sword) The magic of the eternal light spell is embedded into your skin. You can't "drop" your hands or manipulate them in any other way to reduce the glow.


[step 6] Act: blow moss


[step 6] Reward:0, Cumulative Rewards:0

[step 7] Obs: 
(first taking the spongy moss) Taken.


[step 7] Act: clean dirt with moss


[step 7] Reward:2, Cumulative Rewards:2

[step 8] Obs: 
(the spongy moss) You begin to scrub the dirt. The damp sponge quickly loosens the dry mud and after a few minutes a wooden trapdoor can be seen beneath the dirt!  [Your score has just gone up by two points.]


[step 8] Act: undo door


[step 8] Reward:0, Cumulative Rewards:2

[step 9] Obs: 
You open the trapdoor.


[step 9] Act: down


[step 9] Reward:0, Cumulative Rewards:2

[step 10] Obs: 
Cleaning Closet You find yourself in what appears to be a cramped closet that was once used to store things. It's almost completely barren.  In the corner of the room you can make out a big bag of lye leaning up against the wall.


[step 10] Act: push bag to fine


[step 10] Reward:0, Cumulative Rewards:2

[step 11] Obs: 
Dropped.


[step 11] Act: blow bag


[step 11] Reward:0, Cumulative Rewards:2

[step 12] Obs: 
(first taking the lye) You can't usefully blow that.


[step 12] Act: up


[step 12] Reward:0, Cumulative Rewards:2

[step 13] Obs: 
Moss Filled Cave


[step 13] Act: enter south


[step 13] Reward:0, Cumulative Rewards:2

[step 14] Obs: 
Carved Steps


[step 14] Act: drop silver


[step 14] Reward:0, Cumulative Rewards:2

[step 15] Obs: 
Dropped.


[step 15] Act: enter south


[step 15] Reward:0, Cumulative Rewards:2

[step 16] Obs: 
Lonely Burial Ground This is a rather ordinary room with common geological structures such as stalagmites, stalactites, columns, etc. Droplets of water can be seen dripping to the floor from the cave's roof.  To your amazement, there is a humanoid skeleton kneeling here in what looks like a position of prayer!


[step 16] Act: drop bag down moss


[step 16] Reward:0, Cumulative Rewards:2

[step 17] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 17] Act: clean humanoid with moss


[step 17] Reward:3, Cumulative Rewards:5

[step 18] Obs: 
The combination of your damp sponge and the powerful lye are enough to erode the toughest of mineral buildups. Within a few minutes the skeleton collapses, revealing an air bladder and some crampons!  [Your score has just gone up by three points.]


[step 18] Act: north


[step 18] Reward:0, Cumulative Rewards:5

[step 19] Obs: 
Carved Steps  You can see your gleaming silver sword here.


[step 19] Act: blow silver


[step 19] Reward:0, Cumulative Rewards:5

[step 20] Obs: 
(first taking the gleaming silver sword) You can't usefully blow that.


[step 20] Act: enter south


[step 20] Reward:0, Cumulative Rewards:5

[step 21] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 21] Act: north


[step 21] Reward:0, Cumulative Rewards:5

[step 22] Obs: 
Carved Steps


[step 22] Act: east


[step 22] Reward:0, Cumulative Rewards:5

[step 23] Obs: 
East West Passage


[step 23] Act: enter west


[step 23] Reward:0, Cumulative Rewards:5

[step 24] Obs: 
Carved Steps


[step 24] Act: enter south


[step 24] Reward:0, Cumulative Rewards:5

[step 25] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 25] Act: north


[step 25] Reward:0, Cumulative Rewards:5

[step 26] Obs: 
Carved Steps


[step 26] Act: east


[step 26] Reward:0, Cumulative Rewards:5

[step 27] Obs: 
East West Passage


[step 27] Act: enter west


[step 27] Reward:0, Cumulative Rewards:5

[step 28] Obs: 
Carved Steps


[step 28] Act: enter south


[step 28] Reward:0, Cumulative Rewards:5

[step 29] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 29] Act: north


[step 29] Reward:0, Cumulative Rewards:5

[step 30] Obs: 
Carved Steps


[step 30] Act: east


[step 30] Reward:0, Cumulative Rewards:5

[step 31] Obs: 
East West Passage


[step 31] Act: enter west


[step 31] Reward:0, Cumulative Rewards:5

[step 32] Obs: 
Carved Steps


[step 32] Act: enter south


[step 32] Reward:0, Cumulative Rewards:5

[step 33] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 33] Act: north


[step 33] Reward:0, Cumulative Rewards:5

[step 34] Obs: 
Carved Steps


[step 34] Act: east


[step 34] Reward:0, Cumulative Rewards:5

[step 35] Obs: 
East West Passage


[step 35] Act: enter west


[step 35] Reward:0, Cumulative Rewards:5

[step 36] Obs: 
Carved Steps


[step 36] Act: enter south


[step 36] Reward:0, Cumulative Rewards:5

[step 37] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 37] Act: north


[step 37] Reward:0, Cumulative Rewards:5

[step 38] Obs: 
Carved Steps


[step 38] Act: east


[step 38] Reward:0, Cumulative Rewards:5

[step 39] Obs: 
East West Passage


[step 39] Act: enter west


[step 39] Reward:0, Cumulative Rewards:5

[step 40] Obs: 
Carved Steps


[step 40] Act: drop silver


[step 40] Reward:0, Cumulative Rewards:5

[step 41] Obs: 
Dropped.


[step 41] Act: drop bag down moss


[step 41] Reward:0, Cumulative Rewards:5

[step 42] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 42] Act: blow silver


[step 42] Reward:0, Cumulative Rewards:5

[step 43] Obs: 
(first taking the gleaming silver sword) You can't usefully blow that.


[step 43] Act: enter south


[step 43] Reward:0, Cumulative Rewards:5

[step 44] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 44] Act: north


[step 44] Reward:0, Cumulative Rewards:5

[step 45] Obs: 
Carved Steps


[step 45] Act: east


[step 45] Reward:0, Cumulative Rewards:5

[step 46] Obs: 
East West Passage


[step 46] Act: enter west


[step 46] Reward:0, Cumulative Rewards:5

[step 47] Obs: 
Carved Steps


[step 47] Act: enter south


[step 47] Reward:0, Cumulative Rewards:5

[step 48] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 48] Act: north


[step 48] Reward:0, Cumulative Rewards:5

[step 49] Obs: 
Carved Steps


[step 49] Act: east


[step 49] Reward:0, Cumulative Rewards:5

[step 50] Obs: 
East West Passage


[step 50] Act: enter west


[step 50] Reward:0, Cumulative Rewards:5

[step 51] Obs: 
Carved Steps


[step 51] Act: enter south


[step 51] Reward:0, Cumulative Rewards:5

[step 52] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 52] Act: north


[step 52] Reward:0, Cumulative Rewards:5

[step 53] Obs: 
Carved Steps


[step 53] Act: east


[step 53] Reward:0, Cumulative Rewards:5

[step 54] Obs: 
East West Passage


[step 54] Act: enter west


[step 54] Reward:0, Cumulative Rewards:5

[step 55] Obs: 
Carved Steps


[step 55] Act: enter south


[step 55] Reward:0, Cumulative Rewards:5

[step 56] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 56] Act: north


[step 56] Reward:0, Cumulative Rewards:5

[step 57] Obs: 
Carved Steps


[step 57] Act: east


[step 57] Reward:0, Cumulative Rewards:5

[step 58] Obs: 
East West Passage


[step 58] Act: enter west


[step 58] Reward:0, Cumulative Rewards:5

[step 59] Obs: 
Carved Steps


[step 59] Act: enter south


[step 59] Reward:0, Cumulative Rewards:5

[step 60] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 60] Act: north


[step 60] Reward:0, Cumulative Rewards:5

[step 61] Obs: 
Carved Steps


[step 61] Act: east


[step 61] Reward:0, Cumulative Rewards:5

[step 62] Obs: 
East West Passage


[step 62] Act: enter west


[step 62] Reward:0, Cumulative Rewards:5

[step 63] Obs: 
Carved Steps


[step 63] Act: enter south


[step 63] Reward:0, Cumulative Rewards:5

[step 64] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 64] Act: north


[step 64] Reward:0, Cumulative Rewards:5

[step 65] Obs: 
Carved Steps


[step 65] Act: east


[step 65] Reward:0, Cumulative Rewards:5

[step 66] Obs: 
East West Passage


[step 66] Act: enter west


[step 66] Reward:0, Cumulative Rewards:5

[step 67] Obs: 
Carved Steps


[step 67] Act: enter south


[step 67] Reward:0, Cumulative Rewards:5

[step 68] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 68] Act: north


[step 68] Reward:0, Cumulative Rewards:5

[step 69] Obs: 
Carved Steps


[step 69] Act: east


[step 69] Reward:0, Cumulative Rewards:5

[step 70] Obs: 
East West Passage


[step 70] Act: enter west


[step 70] Reward:0, Cumulative Rewards:5

[step 71] Obs: 
Carved Steps


[step 71] Act: enter south


[step 71] Reward:0, Cumulative Rewards:5

[step 72] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 72] Act: north


[step 72] Reward:0, Cumulative Rewards:5

[step 73] Obs: 
Carved Steps


[step 73] Act: east


[step 73] Reward:0, Cumulative Rewards:5

[step 74] Obs: 
East West Passage


[step 74] Act: enter west


[step 74] Reward:0, Cumulative Rewards:5

[step 75] Obs: 
Carved Steps


[step 75] Act: enter south


[step 75] Reward:0, Cumulative Rewards:5

[step 76] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 76] Act: north


[step 76] Reward:0, Cumulative Rewards:5

[step 77] Obs: 
Carved Steps


[step 77] Act: east


[step 77] Reward:0, Cumulative Rewards:5

[step 78] Obs: 
East West Passage


[step 78] Act: enter west


[step 78] Reward:0, Cumulative Rewards:5

[step 79] Obs: 
Carved Steps


[step 79] Act: enter south


[step 79] Reward:0, Cumulative Rewards:5

[step 80] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 80] Act: north


[step 80] Reward:0, Cumulative Rewards:5

[step 81] Obs: 
Carved Steps


[step 81] Act: east


[step 81] Reward:0, Cumulative Rewards:5

[step 82] Obs: 
East West Passage


[step 82] Act: enter west


[step 82] Reward:0, Cumulative Rewards:5

[step 83] Obs: 
Carved Steps


[step 83] Act: enter south


[step 83] Reward:0, Cumulative Rewards:5

[step 84] Obs: 
Lonely Burial Ground  A pair of iron crampons can be seen on the floor.  An air bladder, now freed from its skeletal prison, rolls gently on the floor.  A heap of skeletal remains lies in the corner.


[step 84] Act: north


[step 84] Reward:0, Cumulative Rewards:5

[step 85] Obs: 
Carved Steps


[step 85] Act: east


[step 85] Reward:0, Cumulative Rewards:5

[step 86] Obs: 
East West Passage


[step 86] Act: drop moss


[step 86] Reward:0, Cumulative Rewards:5

[step 87] Obs: 
Dropped.


[step 87] Act: blow moss


[step 87] Reward:0, Cumulative Rewards:5

[step 88] Obs: 
(first taking the spongy moss) Taken.


[step 88] Act: drop spongy


[step 88] Reward:0, Cumulative Rewards:5

[step 89] Obs: 
Dropped.


[step 89] Act: blow moss


[step 89] Reward:0, Cumulative Rewards:5

[step 90] Obs: 
(first taking the spongy moss) Taken.


[step 90] Act: drop bag down spongy


[step 90] Reward:0, Cumulative Rewards:5

[step 91] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 91] Act: drop fine


[step 91] Reward:0, Cumulative Rewards:5

[step 92] Obs: 
The magic of the eternal light spell is embedded into your skin. You can't "drop" your hands or manipulate them in any other way to reduce the glow.


[step 92] Act: drop bag


[step 92] Reward:0, Cumulative Rewards:5

[step 93] Obs: 
Dropped.


[step 93] Act: drop bag down spongy


[step 93] Reward:0, Cumulative Rewards:5

[step 94] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 94] Act: enter west


[step 94] Reward:0, Cumulative Rewards:5

[step 95] Obs: 
Carved Steps


[step 95] Act: drop spongy


[step 95] Reward:0, Cumulative Rewards:5

[step 96] Obs: 
Dropped.


[step 96] Act: blow moss


[step 96] Reward:0, Cumulative Rewards:5

[step 97] Obs: 
(first taking the spongy moss) Taken.


[step 97] Act: drop bag down moss


[step 97] Reward:0, Cumulative Rewards:5

[step 98] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


[step 98] Act: enter north


[step 98] Reward:0, Cumulative Rewards:5

[step 99] Obs: 
Moss Filled Cave


[step 99] Act: drop bag


[step 99] Reward:0, Cumulative Rewards:5

[step 100] Obs: 
Dropped.


[step 100] Act: drop bag down spongy


[step 100] Reward:0, Cumulative Rewards:5

[step 101] Obs: 
You pour some of the lye on the sponge. The sponge begins to foam a bit.


==> zork3.txt <==
[step 0] Obs:Endless Stair You are at the bottom of a seemingly endless stair, winding its way upward beyond your vision. An eerie light, coming from all around you, casts strange shadows on the walls. To the south is a dark and winding trail. Your old friend, the brass lantern, is at your feet.


[step 1] Act: pick up lantern


[step 1] Reward:0, Cumulative Rewards:0

[step 2] Obs: 
Taken.


[step 2] Act: light lamp


[step 2] Reward:0, Cumulative Rewards:0

[step 3] Obs: 
The lamp is now on.


[step 3] Act: south


[step 3] Reward:0, Cumulative Rewards:0

[step 4] Obs: 
Junction You are at the junction of a north south passage and an east west passage. To the north, you can make out the bottom of a stairway. The ways to the east and south are relatively cramped, but a wider trail leads to the west. Standing before you is a great rock. Imbedded within it is an Elvish sword.


[step 4] Act: south


[step 4] Reward:0, Cumulative Rewards:0

[step 5] Obs: 
Creepy Crawl You are in a dark and quite creepy crawlway with passages leaving to the north, east, south, and southwest.


[step 5] Act: southwest


[step 5] Reward:0, Cumulative Rewards:0

[step 6] Obs: 
Land of Shadow You are at the eastern end of a dark, featureless landscape of shallow hills. Paths to the east and southeast re enter the rock.


[step 6] Act: southeast


[step 6] Reward:0, Cumulative Rewards:0

[step 7] Obs: 
Foggy Room You are in a dank passage filled with a wispy fog. A spooky passageway leads north and a wider path heads off to the south. To the west, the path leaves the rock and enters an eerie, shadowy land.


[step 7] Act: west


[step 7] Reward:0, Cumulative Rewards:0

[step 8] Obs: 
Land of Shadow


[step 8] Act: northwest


[step 8] Reward:1, Cumulative Rewards:1

[step 9] Obs: 
Land of Shadow You are in a shadowy land of low, rolling hills stretching out to the west and south. The land is bordered to the north by a massive stone wall. Ancient and weathered, the wall has crumbled enough at one point to permit passage. Through the shadows, a cloaked and hooded figure appears before you, blocking the southern exit from the room and carrying a brightly glowing sword. From nowhere, the sword from the junction appears in your hand, wildly glowing!


[step 9] Act: cut figure with sword


[step 9] Reward:1, Cumulative Rewards:2

[step 10] Obs: 
A quick stroke catches the hooded figure off guard! Blood trickles down the figure's arm! The figure has a light wound which hasn't affected its seemingly great strength. The hooded figure thrusts, but you fight back and send it flying to the ground!


[step 10] Act: drop sword


[step 10] Reward:0, Cumulative Rewards:2

[step 11] Obs: 
Dropped. The hooded figure stabs nonchalantly with its sword and misses.


[step 11] Act: west


[step 11] Reward:0, Cumulative Rewards:2

[step 12] Obs: 
Land of Shadow You are standing atop a steep cliff, looking west over a vast ocean. Far below, the surf pounds at a sandy beach. To the south and east are rolling hills filled with eerie shadows. A path cut into the face of the cliff descends toward the beach. To the north is a tall stone wall, which ends at the cliff edge. It was obviously built long ago, and directly north is a spot where you could climb over the rubble of the decaying wall. You can hear quiet footsteps nearby.


[step 12] Act: north


[step 12] Reward:0, Cumulative Rewards:2

[step 13] Obs: 
Cliff This is a remarkable spot in the dungeon. Perhaps two hundred feet above you is a gaping hole in the earth's surface through which pours bright sunshine! A few seedlings from the world above, nurtured by the sunlight and occasional rains, have grown into giant trees, making this a virtual oasis in the desert of the Underground Empire. To the west is a sheer precipice, dropping nearly fifty feet to jagged rocks below. The way south is barred by a forbidding stone wall, crumbling from age. There is a jagged opening in the wall to the southwest, through which leaks a fine mist. The land to the east looks lifeless and barren. A rope is tied to one of the large trees here and is dangling over the side of the cliff, reaching down to the shelf below. It seems as if somebody has been here recently, as there is some fresh bread lying beneath one of the other trees.


[step 13] Act: climb rope


[step 13] Reward:1, Cumulative Rewards:3

[step 14] Obs: 
Cliff Ledge This is a rock strewn ledge near the base of a tall cliff. The bottom of the cliff is another fifteen feet below. You have little hope of climbing up the cliff face, but you might be able to scramble down from here (though it's doubtful you could return). A long piece of rope is dangling down from the top of the cliff and is within your reach. A large chest, closed and locked, is lying among the boulders.


[step 14] Act: climb rope


[step 14] Reward:0, Cumulative Rewards:3

[step 15] Obs: 
Cliff Base You are at the base of a steep cliff. Directly above you is a wide ledge and far above that some natural sunlight can be seen. To the northeast is a steeply climbing path and the ground becomes sandy toward the south.


[step 15] Act: northeast


[step 15] Reward:0, Cumulative Rewards:3

[step 16] Obs: 
Hairpin Loop You are at a sharp turn on a narrow and steeply sloping path, strewn with boulders of various sizes. The path climbs sharply toward a desolate plain to the southeast. Southwest of here the path winds down to the base of a cliff.


[step 16] Act: climb down boulders


[step 16] Reward:0, Cumulative Rewards:3

[step 17] Obs: 
Cliff Base


[step 17] Act: northeast


[step 17] Reward:0, Cumulative Rewards:3

[step 18] Obs: 
Hairpin Loop


[step 18] Act: climb boulders


[step 18] Reward:0, Cumulative Rewards:3

[step 19] Obs: 
Barren Area You are west of the junction, where the rock bound passage widens out into a large, flat area. Although the land here is barren, you can see vegetation to the west. South of here is a mighty wall of stone, ancient and crumbling.  To the southwest the wall has decayed enough to form an opening, through which seeps a thin mist. A trail dips sharply into rocky terrain to the northwest.


[step 19] Act: drop lamp


[step 19] Reward:0, Cumulative Rewards:3

[step 20] Obs: 
Dropped.


[step 20] Act: pick up lamp


[step 20] Reward:0, Cumulative Rewards:3

[step 21] Obs: 
Taken.


[step 21] Act: east


[step 21] Reward:0, Cumulative Rewards:3

[step 22] Obs: 
Junction Standing before you is a great rock.


[step 22] Act: south


[step 22] Reward:0, Cumulative Rewards:3

[step 23] Obs: 
Creepy Crawl


[step 23] Act: south


[step 23] Reward:0, Cumulative Rewards:3

[step 24] Obs: 
Foggy Room


[step 24] Act: drop lamp


[step 24] Reward:0, Cumulative Rewards:3

[step 25] Obs: 
Dropped.


[step 25] Act: pick up lamp


[step 25] Reward:0, Cumulative Rewards:3

[step 26] Obs: 
Taken.


[step 26] Act: drop lamp


[step 26] Reward:0, Cumulative Rewards:3

[step 27] Obs: 
Dropped.


[step 27] Act: north


[step 27] Reward:0, Cumulative Rewards:3

[step 28] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 28] Act: south


[step 28] Reward:0, Cumulative Rewards:3

[step 29] Obs: 
Foggy Room There is a lamp here.


[step 29] Act: pick up lamp


[step 29] Reward:0, Cumulative Rewards:3

[step 30] Obs: 
Taken.


[step 30] Act: drop lamp


[step 30] Reward:0, Cumulative Rewards:3

[step 31] Obs: 
Dropped.


[step 31] Act: north


[step 31] Reward:0, Cumulative Rewards:3

[step 32] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 32] Act: south


[step 32] Reward:0, Cumulative Rewards:3

[step 33] Obs: 
Foggy Room There is a lamp here.


[step 33] Act: pick up lamp


[step 33] Reward:0, Cumulative Rewards:3

[step 34] Obs: 
Taken.


[step 34] Act: drop lamp


[step 34] Reward:0, Cumulative Rewards:3

[step 35] Obs: 
Dropped.


[step 35] Act: pick up lamp


[step 35] Reward:0, Cumulative Rewards:3

[step 36] Obs: 
Taken.


[step 36] Act: drop lamp


[step 36] Reward:0, Cumulative Rewards:3

[step 37] Obs: 
Dropped.


[step 37] Act: pick up lamp


[step 37] Reward:0, Cumulative Rewards:3

[step 38] Obs: 
Taken.


[step 38] Act: drop lamp


[step 38] Reward:0, Cumulative Rewards:3

[step 39] Obs: 
Dropped.


[step 39] Act: pick up lamp


[step 39] Reward:0, Cumulative Rewards:3

[step 40] Obs: 
Taken.


[step 40] Act: drop lamp


[step 40] Reward:0, Cumulative Rewards:3

[step 41] Obs: 
Dropped.


[step 41] Act: north


[step 41] Reward:0, Cumulative Rewards:3

[step 42] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 42] Act: south


[step 42] Reward:0, Cumulative Rewards:3

[step 43] Obs: 
Foggy Room There is a lamp here.


[step 43] Act: pick up lamp


[step 43] Reward:0, Cumulative Rewards:3

[step 44] Obs: 
Taken.


[step 44] Act: drop lamp


[step 44] Reward:0, Cumulative Rewards:3

[step 45] Obs: 
Dropped.


[step 45] Act: north


[step 45] Reward:0, Cumulative Rewards:3

[step 46] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 46] Act: south


[step 46] Reward:0, Cumulative Rewards:3

[step 47] Obs: 
Foggy Room There is a lamp here.


[step 47] Act: pick up lamp


[step 47] Reward:0, Cumulative Rewards:3

[step 48] Obs: 
Taken.


[step 48] Act: drop lamp


[step 48] Reward:0, Cumulative Rewards:3

[step 49] Obs: 
Dropped.


[step 49] Act: north


[step 49] Reward:0, Cumulative Rewards:3

[step 50] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 50] Act: south


[step 50] Reward:0, Cumulative Rewards:3

[step 51] Obs: 
Foggy Room There is a lamp here.


[step 51] Act: pick up lamp


[step 51] Reward:0, Cumulative Rewards:3

[step 52] Obs: 
Taken.


[step 52] Act: drop lamp


[step 52] Reward:0, Cumulative Rewards:3

[step 53] Obs: 
Dropped.


[step 53] Act: pick up lamp


[step 53] Reward:0, Cumulative Rewards:3

[step 54] Obs: 
Taken.


[step 54] Act: drop lamp


[step 54] Reward:0, Cumulative Rewards:3

[step 55] Obs: 
Dropped.


[step 55] Act: pick up lamp


[step 55] Reward:0, Cumulative Rewards:3

[step 56] Obs: 
Taken.


[step 56] Act: drop lamp


[step 56] Reward:0, Cumulative Rewards:3

[step 57] Obs: 
Dropped.


[step 57] Act: south


[step 57] Reward:0, Cumulative Rewards:3

[step 58] Obs: 
Lake Shore You are in a wide cavern on the north shore of a small lake. Some polished stone steps lead to the southeast and a sheer rock face prevents any movement around the lake to the southwest. The cavern is dimly lit from above.


[step 58] Act: enter lake


[step 58] Reward:1, Cumulative Rewards:4

[step 59] Obs: 
You are nearly paralyzed by the icy waters as you swim into the center of the lake.  On the Lake You are floating on the surface of the lake. The water is ice cold and your ability to survive here for long is very questionable. A swim north puts you at your starting point. Conditions to the east are poor where the lake turns into swamp. The west and south shores are suitable for walking, however.


[step 59] Act: northwest


[step 59] Reward:0, Cumulative Rewards:4

[step 60] Obs: 
Western Shore You are on the western shore of the lake. The ground here is quite hard, but a few sickly reeds manage to grow near the water's edge. The only path leads into the rock to the south.


[step 60] Act: south


[step 60] Reward:0, Cumulative Rewards:4

[step 61] Obs: 
Scenic Vista You are in a small chamber carved in the rock, with the sole exit to the north. Mounted on one wall is a table labelled "Scenic Vista," whose featureless surface is angled toward you. One might believe that the table was used to indicate points of interest in the view from this spot, like those found in many parks. On the other hand, your surroundings are far from spacious and by no stretch of the imagination could this spot be considered scenic. An indicator above the table reads "III". Mounted on one wall is a flaming torch, which fills the room with a flickering light. The indicator above the table flickers briefly, then changes to "IV".


[step 61] Act: north


[step 61] Reward:0, Cumulative Rewards:4

[step 62] Obs: 
Western Shore


[step 62] Act: enter lake


[step 62] Reward:0, Cumulative Rewards:4

[step 63] Obs: 
You are nearly paralyzed by the icy waters as you swim into the center of the lake.  On the Lake


[step 63] Act: climb down lake


[step 63] Reward:0, Cumulative Rewards:4

[step 64] Obs: 
Underwater You are below the surface of the lake. It turns out that the lake is quite shallow and the bottom is only a few feet below you. Considering the frigid temperature of the water, you should probably not plan an extended stay.  The lake bottom is sandy and a few hearty plants and algae live there. Out of the corner of your eye, a small, shiny object appears in the sand. A moment later, it is gone!


[step 64] Act: climb algae


[step 64] Reward:0, Cumulative Rewards:4

[step 65] Obs: 
On the Lake


[step 65] Act: climb down lake


[step 65] Reward:0, Cumulative Rewards:4

[step 66] Obs: 
Underwater Something sparkling in the sand catches your eye for a moment. The icy waters are taking their toll. You will not be able to hold out much longer.


[step 66] Act: climb algae


[step 66] Reward:0, Cumulative Rewards:4

[step 67] Obs: 
On the Lake


[step 67] Act: north


[step 67] Reward:0, Cumulative Rewards:4

[step 68] Obs: 
Lake Shore


[step 68] Act: north


[step 68] Reward:0, Cumulative Rewards:4

[step 69] Obs: 
Foggy Room There is a lamp here.


[step 69] Act: pick up lamp


[step 69] Reward:0, Cumulative Rewards:4

[step 70] Obs: 
Taken.


[step 70] Act: west


[step 70] Reward:0, Cumulative Rewards:4

[step 71] Obs: 
Land of Shadow


[step 71] Act: northwest


[step 71] Reward:0, Cumulative Rewards:4

[step 72] Obs: 
Land of Shadow There is a sword here. There is a great tremor from within the earth. The entire dungeon shakes violently and loose debris starts to fall from above you.


[step 72] Act: north


[step 72] Reward:0, Cumulative Rewards:4

[step 73] Obs: 
Barren Area


[step 73] Act: east


[step 73] Reward:0, Cumulative Rewards:4

[step 74] Obs: 
Junction Standing before you is a great rock.


[step 74] Act: drop lamp


[step 74] Reward:0, Cumulative Rewards:4

[step 75] Obs: 
Dropped.


[step 75] Act: pick up lamp


[step 75] Reward:0, Cumulative Rewards:4

[step 76] Obs: 
Taken.


[step 76] Act: north


[step 76] Reward:0, Cumulative Rewards:4

[step 77] Obs: 
Endless Stair


[step 77] Act: south


[step 77] Reward:0, Cumulative Rewards:4

[step 78] Obs: 
Junction Standing before you is a great rock.


[step 78] Act: west


[step 78] Reward:0, Cumulative Rewards:4

[step 79] Obs: 
Barren Area


[step 79] Act: east


[step 79] Reward:0, Cumulative Rewards:4

[step 80] Obs: 
Junction Standing before you is a great rock.


[step 80] Act: south


[step 80] Reward:0, Cumulative Rewards:4

[step 81] Obs: 
Creepy Crawl


[step 81] Act: north


[step 81] Reward:0, Cumulative Rewards:4

[step 82] Obs: 
Junction Standing before you is a great rock.


[step 82] Act: west


[step 82] Reward:0, Cumulative Rewards:4

[step 83] Obs: 
Barren Area


[step 83] Act: east


[step 83] Reward:0, Cumulative Rewards:4

[step 84] Obs: 
Junction Standing before you is a great rock.


[step 84] Act: north


[step 84] Reward:0, Cumulative Rewards:4

[step 85] Obs: 
Endless Stair


[step 85] Act: south


[step 85] Reward:0, Cumulative Rewards:4

[step 86] Obs: 
Junction Standing before you is a great rock.


[step 86] Act: west


[step 86] Reward:0, Cumulative Rewards:4

[step 87] Obs: 
Barren Area


[step 87] Act: east


[step 87] Reward:0, Cumulative Rewards:4

[step 88] Obs: 
Junction Standing before you is a great rock.


[step 88] Act: north


[step 88] Reward:0, Cumulative Rewards:4

[step 89] Obs: 
Endless Stair


[step 89] Act: blow out lamp


[step 89] Reward:0, Cumulative Rewards:4

[step 90] Obs: 
The lamp is now off.


[step 90] Act: south


[step 90] Reward:0, Cumulative Rewards:4

[step 91] Obs: 
It is pitch black. You are likely to be eaten by a grue.


[step 91] Act: light lamp


[step 91] Reward:0, Cumulative Rewards:4

[step 92] Obs: 
The lamp is now on.  Junction You are at the junction of a north south passage and an east west passage. To the north, you can make out the bottom of a stairway. The ways to the east and south are relatively cramped, but a wider trail leads to the west. Standing before you is a great rock.


[step 92] Act: south


[step 92] Reward:0, Cumulative Rewards:4

[step 93] Obs: 
Creepy Crawl


[step 93] Act: blow out lamp


[step 93] Reward:0, Cumulative Rewards:4

[step 94] Obs: 
The lamp is now off. It is now pitch black.


[step 94] Act: light lamp


[step 94] Reward:0, Cumulative Rewards:4

[step 95] Obs: 
The lamp is now on.  Creepy Crawl You are in a dark and quite creepy crawlway with passages leaving to the north, east, south, and southwest.


[step 95] Act: north


[step 95] Reward:0, Cumulative Rewards:4

[step 96] Obs: 
Junction Standing before you is a great rock.


[step 96] Act: west


[step 96] Reward:0, Cumulative Rewards:4

[step 97] Obs: 
Barren Area


[step 97] Act: east


[step 97] Reward:0, Cumulative Rewards:4

[step 98] Obs: 
Junction Standing before you is a great rock.


[step 98] Act: north


[step 98] Reward:0, Cumulative Rewards:4

[step 99] Obs: 
Endless Stair


[step 99] Act: south


[step 99] Reward:0, Cumulative Rewards:4

[step 100] Obs: 
Junction Standing before you is a great rock.


[step 100] Act: west


[step 100] Reward:0, Cumulative Rewards:4

[step 101] Obs: 
Barren Area

